Interactive Program Synthesis

Program synthesis from incomplete specifications (e.g. input-output examples) has gained popularity and found real-world applications, primarily due to its ease-of-use. Since this technology is often used in an interactive setting, efficiency and correctness are often the key user expectations from a system based on such technologies. Ensuring efficiency is challenging since the highly combinatorial nature of program synthesis algorithms does not fit in a 1-2 second response expectation of a user-facing system. Meeting correctness expectations is also difficult, given that the specifications provided are incomplete, and that the users of such systems are typically non-programmers. In this paper, we describe how interactivity can be leveraged to develop efficient synthesis algorithms, as well as to decrease the cognitive burden that a user endures trying to ensure that the system produces the desired program. We build a formal model of user interaction along three dimensions: incremental algorithm, step-based problem formulation, and feedback-based intent refinement. We then illustrate the effectiveness of each of these forms of interactivity with respect to synthesis performance and correctness on a set of real-world case studies.

==> figures/fe-incremental-speedup-shuf.dat <==
x_0 f(x)
516	0.931847134
353	0.993983153
32	1.600735971
500	0.937759336
297	1.019291133
242	1.049750387
346	0.997621313
424	0.971819646
232	1.055167055
234	1.053527313
577	0.900683995
175	1.098000591
106	1.199437073
553	0.913931437
605	0.875894988
131	1.152862363
508	0.935714286
420	0.972290424
306	1.013464236
428	0.971268955
194	1.078498294
643	0.834441088
459	0.955432661
328	1.003913894
550	0.9160401
158	1.119385685
40	1.494400896
660	0.762427287
255	1.040969417
223	1.059275053
107	1.198709239
155	1.121831562
3	3.173076923
340	1.000381625
54	1.362915221
243	1.049723757
407	0.977831325
438	0.96692112
254	1.042094796
114	1.185812599
638	0.84141791
198	1.073294019
589	0.891791045
342	0.999360532
206	1.069576666
365	0.989336177
654	0.805095541
22	1.713450292
212	1.06741573
70	1.302479339
120	1.173913043
593	0.888858397
645	0.83226267
246	1.047933157
624	0.85619977
310	1.010139417
468	0.953004971
556	0.912331407
329	1.003818876
100	1.213749413
123	1.17322335
305	1.013679891
138	1.142312579
571	0.906703525
502	0.937532266
480	0.948163645
20	1.737192623
137	1.142679901
9	2.493996569
140	1.13747308
121	1.173490119
118	1.177368421
474	0.949753391
352	0.994164092
21	1.720941884
657	0.776006711
557	0.910733491
350	0.994739918
489	0.944038929
560	0.909990999
30	1.646859083
555	0.913347816
608	0.873839009
336	1.000875657
431	0.969989282
75	1.293516604
300	1.018242123
265	1.036784025
573	0.906534954
287	1.024271845
579	0.899441341
370	0.988604972
574	0.905975395
4	3.089201878
293	1.021181717
377	0.985811733
48	1.422180801
582	0.896305626
426	0.971675302
494	0.940203562
373	0.986547085
33	1.595733042
609	0.872
288	1.023900867
535	0.922970639
388	0.983606557
122	1.173429454
51	1.402225075
320	1.005800464
465	0.953972744
211	1.068047337
447	0.960040984
499	0.937851725
387	0.983606557
43	1.474285714
423	0.971875
124	1.170703125
613	0.87027027
269	1.034355828
397	0.980014108
236	1.053268765
125	1.161829376
476	0.949696151
493	0.941652098
600	0.886647454
590	0.891682785
199	1.072062084
607	0.873906706
105	1.203140831
444	0.960522975
260	1.038434661
177	1.094653952
636	0.844730491
210	1.068273092
357	0.99258885
166	1.110607043
108	1.198220465
594	0.887659574
551	0.914690573
569	0.907008704
29	1.681329923
264	1.037225042
247	1.047301395
25	1.709661355
139	1.14212766
253	1.042605951
268	1.034987795
128	1.157971316
503	0.937136205
487	0.944536424
134	1.146433041
532	0.924151697
561	0.909519321
655	0.804444444
235	1.053429804
661	0.752427184
132	1.151909722
432	0.969872185
380	0.985248632
533	0.923998631
161	1.115327929
146	1.131692308
151	1.127743983
50	1.409734513
205	1.070019724
631	0.851273624
127	1.159836066
2	4.983783784
396	0.98010118
115	1.184584178
191	1.082665391
641	0.836979167
509	0.935406699
88	1.244123932
371	0.987547893
488	0.944206009
544	0.920117106
619	0.862004287
195	1.076507651
323	1.004534213
410	0.977353993
94	1.230314961
475	0.949721913
144	1.13414087
369	0.988662716
333	1.002458513
307	1.012195122
452	0.958032787
633	0.850314465
364	0.989469989
277	1.028183716
601	0.886321627
427	0.971341463
477	0.949523275
99	1.217632242
562	0.909198813
491	0.942990412
552	0.914673046
563	0.909156977
298	1.019278607
35	1.570259209
174	1.09948542
644	0.832813313
460	0.955186722
343	0.999308437
16	1.961904762
625	0.85497076
270	1.034263959
169	1.109101991
76	1.291421087
209	1.068905516
93	1.231770833
457	0.956378601
73	1.294720252
321	1.005409304
559	0.910079051
615	0.867773326
440	0.965939329
189	1.085714286
299	1.019134775
526	0.926920462
443	0.960920771
650	0.823571429
627	0.854638422
71	1.301269205
612	0.870567376
514	0.933596318
79	1.282666667
598	0.886904762
471	0.951607445
664	0.647624775
606	0.875
37	1.53633218
96	1.221989215
80	1.282303371
248	1.046160675
456	0.95640327
531	0.924327705
662	0.742684626
339	1.000444444
464	0.95412844
344	0.99903568
86	1.245982143
102	1.210471204
203	1.070773263
319	1.00606878
157	1.119550859
415	0.973970658
135	1.144162437
441	0.965841161
200	1.071970153
395	0.980549199
303	1.015151515
564	0.909002433
647	0.828877005
372	0.987470634
512	0.934320074
634	0.848069738
143	1.135946948
478	0.948905109
214	1.066090179
513	0.933806147
455	0.957488878
24	1.710365854
168	1.10947168
495	0.939414568
355	0.993414864
325	1.004334365
637	0.84467631
173	1.101382488
519	0.930253623
154	1.125205931
44	1.47378768
65	1.329200248
646	0.831012962
63	1.337669683
640	0.837049743
430	0.970197698
282	1.025568182
511	0.934515689
227	1.057308097
58	1.357142857
642	0.836969001
406	0.978230918
309	1.010603589
523	0.92918883
322	1.004910456
549	0.91651448
429	0.970483822
83	1.2538121
409	0.977356503
10	2.454958365
414	0.976470588
492	0.942190669
448	0.958528037
366	0.989190859
257	1.039460021
622	0.858737864
338	1.000651466
283	1.025495751
442	0.96449404
136	1.142909625
425	0.971749065
596	0.887272727
394	0.981290926
603	0.879696874
413	0.976599064
251	1.04447836
224	1.059003052
384	0.984246575
337	1.00075339
356	0.993131217
458	0.956064947
153	1.125965997
422	0.971959213
449	0.958267468
400	0.979100851
162	1.112204724
19	1.77907777
524	0.92843201
587	0.893243748
267	1.036173251
276	1.028874484
402	0.978480684
308	1.011301161
193	1.079787234
147	1.130187144
595	0.887453875
66	1.328290469
362	0.99034749
87	1.24556213
374	0.986277873
522	0.929492039
481	0.947259136
164	1.111921459
618	0.863928472
584	0.89459987
436	0.967391304
28	1.682257245
385	0.983893557
658	0.775390625
290	1.022824536
228	1.056851312
312	1.009635974
392	0.982307148
558	0.910336239
82	1.258373206
611	0.871055005
651	0.81629393
507	0.936039099
72	1.297435897
621	0.860703812
536	0.922834646
240	1.051247697
467	0.953199618
665	0.49719888
291	1.022589346
490	0.943131133
274	1.031398417
186	1.087108014
149	1.128932758
626	0.854771784
545	0.918580376
226	1.058838844
408	0.977777778
225	1.058947368
275	1.029858849
176	1.096216011
77	1.290268456
11	2.315606936
376	0.985954283
354	0.993733681
272	1.032984293
548	0.917159763
412	0.976650564
285	1.025094534
505	0.936276969
304	1.013869132
117	1.177631579
652	0.813675832
184	1.088817303
591	0.891265597
506	0.936157152
245	1.049222798
241	1.049775209
41	1.490936556
479	0.948477752
213	1.066350711
411	0.976656449
368	0.988899167
167	1.110537951
434	0.968729642
266	1.036654804
116	1.180780781
220	1.061954379
417	0.973592024
219	1.062945736
393	0.98136646
525	0.927125506
656	0.800955414
55	1.359846778
311	1.00982801
445	0.960274644
280	1.02727009
518	0.930334799
39	1.498498498
259	1.038611257
160	1.116796652
34	1.58845339
97	1.221122112
90	1.235770009
326	1.004210526
628	0.854596623
113	1.189059081
109	1.191716767
197	1.073616019
381	0.985216473
13	2.043041607
540	0.921875
239	1.051851852
204	1.070251518
351	0.994623656
129	1.157476403
617	0.864777328
504	0.936716792
616	0.865997639
170	1.108108108
256	1.040242976
345	0.998141552
635	0.847883598
258	1.039354188
289	1.022929936
56	1.359649123
517	0.931608133
572	0.906603774
42	1.479638009
541	0.921311475
185	1.088439672
17	1.897029703
466	0.953796791
521	0.929539295
6	2.877037037
470	0.952208106
437	0.9671875
180	1.091981132
179	1.092890995
450	0.958226769
302	1.015280367
292	1.021266968
294	1.021097046
263	1.037459864
249	1.045746045
64	1.334434352
391	0.98299423
588	0.8928
361	0.990724638
648	0.827493261
110	1.191324281
585	0.89380531
639	0.840986977
663	0.678064516
451	0.958167331
583	0.894638984
261	1.03789027
57	1.358105886
278	1.028138528
229	1.056622851
67	1.319796954
537	0.92238806
313	1.009351621
273	1.031443756
485	0.944974003
221	1.061345646
581	0.897560976
81	1.271493213
497	0.939022474
419	0.973067916
18	1.895622896
349	0.99480093
378	0.985765125
296	1.019724399
538	0.922367783
539	0.922056385
529	0.924817033
389	0.983250178
592	0.890850722
68	1.304609218
331	1.003093581
520	0.929627023
46	1.457063712
85	1.247916667
463	0.95433526
360	0.990787655
390	0.983157895
47	1.440880674
597	0.887110362
547	0.917974322
330	1.003095975
27	1.692894891
623	0.857905983
565	0.90851735
542	0.921259843
182	1.090670171
95	1.22935197
178	1.09453303
284	1.025227751
482	0.946493131
324	1.004413063
602	0.883902439
401	0.978853645
610	0.871906841
543	0.92043222
38	1.517615176
332	1.002895194
375	0.986060919
23	1.711304348
472	0.951251647
599	0.886654479
12	2.071216617
383	0.984518828
141	1.137113402
196	1.073906486
252	1.043175038
171	1.107296942
92	1.231979695
469	0.952816278
568	0.907129456
238	1.052519517
231	1.055639552
586	0.89334638
498	0.938035408
546	0.918215613
165	1.111237817
327	1.004024881
515	0.933556672
295	1.019930402
484	0.94537037
112	1.189070352
334	1.00176108
416	0.973753281
101	1.210492228
570	0.90685544
8	2.540540541
530	0.924364123
575	0.905597327
237	1.052748886
1	6.198704104
620	0.861641221
89	1.23813767
111	1.190929042
181	1.091366303
363	0.990039841
403	0.9784689
104	1.203183521
359	0.99115983
315	1.008559201
52	1.372637264
421	0.972043488
60	1.348557692
462	0.954591322
103	1.20530303
208	1.069277108
202	1.0708035
49	1.415132924
183	1.090266559
398	0.979550102
192	1.081991414
152	1.127604167
341	1
233	1.054836043
335	1.001535155
348	0.996197719
188	1.086132644
578	0.9
279	1.027286136
433	0.969602763
286	1.024581237
314	1.009240246
461	0.95465559
534	0.923580786
262	1.037795276
317	1.007272727
382	0.984985924
78	1.28342246
446	0.960244648
133	1.14848144
126	1.160518999
74	1.293800539
358	0.992549669
14	1.992857143
527	0.925967471
528	0.925329429
217	1.063973064
405	0.978323699
379	0.985434322
496	0.939150032
130	1.153465347
156	1.121561557
250	1.045685279
216	1.064757161
218	1.063429138
439	0.966597077
399	0.979173446
61	1.338983051
554	0.913457077
367	0.989041096
316	1.007588255
580	0.898322851
453	0.957894737
145	1.132743363
510	0.935175345
98	1.218045113
36	1.563852814
172	1.10147197
454	0.957667732
26	1.707100592
567	0.907518797
386	0.983622351
187	1.086848635
142	1.136449779
84	1.252774975
483	0.945518453
5	3.062639821
576	0.904287139
201	1.070998797
62	1.338217035
486	0.944694364
632	0.850898001
53	1.36551265
418	0.973375932
69	1.302617801
148	1.129927007
614	0.869309052
207	1.06945245
190	1.083333333
215	1.06566387
91	1.234435576
59	1.352758834
281	1.026978417
45	1.459446565
7	2.644194757
501	0.93768997
31	1.631821676
15	1.981818182
271	1.033084658
244	1.049514563
404	0.978423237
649	0.826330532
347	0.997126437
653	0.81232493
163	1.112105712
222	1.060545576
150	1.128651336
629	0.853932584
566	0.90843155
604	0.876099707
301	1.016725072
159	1.117697842
318	1.006564551
119	1.176870748
435	0.967714528
473	0.95041816
630	0.852090032
659	0.765804598
230	1.056196502


==> figures/fe-incremental-speedup.dat <==
x_0	f(x)
1	0.752427184
2	1.092890995
3	1.191716767
4	1.157476403
5	0.946493131
6	0.853932584
7	0.973970658
8	0.98136646
9	0.925329429
10	1.015151515
11	0.927125506
12	0.887272727
13	1.28342246
14	1.20530303
15	1.006564551
16	1.190929042
17	1.897029703
18	1.710365854
19	1.992857143
20	1.53633218
21	1.049222798
22	1.231770833
23	1.77907777
24	1.304609218
25	1.052748886
26	1.137113402
27	1.713450292
28	1.707100592
29	2.493996569
30	1.409734513
31	1.09948542
32	1.282303371
33	1.895622896
34	1.498498498
35	0.922367783
36	1.045746045
37	1.302617801
38	1.24556213
39	1.151909722
40	1.049775209
41	1.362915221
42	1.490936556
43	1.021266968
44	1.357142857
45	1.057308097
46	1.334434352
47	1.06741573
48	4.983783784
49	6.198704104
50	3.089201878
51	2.644194757
52	3.173076923
53	2.540540541
54	3.062639821
55	1.961904762
56	1.600735971
57	1.070773263
58	1.47378768
59	1.198220465
60	1.160518999
61	1.646859083
62	1.082665391
63	1.053268765
64	1.026978417
65	0.854638422
66	0.871055005
67	1.007272727
68	0.978230918
69	0.979173446
70	0.983606557
71	0.983606557
72	2.071216617
73	1.221122112
74	1.348557692
75	1.00982801
76	0.99034749
77	0.89380531
78	0.887453875
79	1.068047337
80	0.910336239
81	0.976470588
82	1.570259209
83	1.072062084
84	1.127604167
85	0.918580376
86	1.021181717
87	1.068273092
88	0.960244648
89	0.831012962
90	0.971819646
91	1.043175038
92	0.970483822
93	1.016725072
94	1.14212766
95	1.13414087
96	1.130187144
97	1.282666667
98	1.203183521
99	1.290268456
100	1.177368421
101	1.108108108
102	1.007588255
103	0.861641221
104	0.921259843
105	0.8928
106	1.000875657
107	0.92043222
108	0.917159763
109	0.917974322
110	1.028874484
111	1.005800464
112	1.091981132
113	1.064757161
114	1.061345646
115	1.045685279
116	1.009635974
117	0.906703525
118	0.910079051
119	0.883902439
120	0.99903568
121	1.076507651
122	1.024271845
123	0.987547893
124	0.93768997
125	0.949523275
126	1.066090179
127	0.956064947
128	1.028138528
129	1.063429138
130	1.073616019
131	1.058947368
132	0.954591322
133	1.301269205
134	0.875894988
135	0.937136205
136	0.858737864
137	0.955432661
138	0.980549199
139	1.981818182
140	0.948905109
141	1.682257245
142	1.631821676
143	1.58845339
144	1.692894891
145	1.681329923
146	1.337669683
147	0.907518797
148	0.891265597
149	1.004413063
150	0.905597327
151	1.086848635
152	1.090670171
153	1.10947168
154	1.144162437
155	1.170703125
156	0.85497076
157	1.358105886
158	0.925967471
159	0.929627023
160	0.924327705
161	1.094653952
162	1.015280367
163	1.173490119
164	1.191324281
165	0.85619977
166	0.914690573
167	0.906603774
168	1.127743983
169	1.053429804
170	0.977831325
171	0.896305626
172	0.973067916
173	1.036784025
174	0.985248632
175	1.110607043
176	0.969989282
177	0.980014108
178	0.844730491
179	1.033084658
180	0.976599064
181	0.960522975
182	0.944694364
183	0.913457077
184	1.125205931
185	1.189059081
186	1.23813767
187	1.047301395
188	1.0708035
189	1.040969417
190	1.038611257
191	1.234435576
192	0.832813313
193	1.058838844
194	1.019930402
195	1.025094534
196	0.762427287
197	1.213749413
198	0.997126437
199	1.038434661
200	0.949753391
201	1.293516604
202	1.009351621
203	0.923998631
204	1.04447836
205	0.978853645
206	0.993131217
207	0.837049743
208	0.987470634
209	1.053527313
210	0.952816278
211	0.989190859
212	0.852090032
213	0.951251647
214	0.960920771
215	1.042094796
216	0.910733491
217	1.03789027
218	0.972043488
219	0.944038929
220	1.022929936
221	1
222	1.002458513
223	1.061954379
224	0.943131133
225	1.051247697
226	0.958267468
227	1.029858849
228	0.95412844
229	1.049723757
230	0.953796791
231	1.02727009
232	0.941652098
233	1.069576666
234	1.121561557
235	1.081991414
236	1.111237817
237	1.13747308
238	0.973375932
239	0.95041816
240	0.99115983
241	0.92918883
242	0.990039841
243	1.004024881
244	0.982307148
245	0.972290424
246	1.013869132
247	1.056196502
248	1.040242976
249	1.073906486
250	0.978323699
251	0.948477752
252	1.004910456
253	0.988604972
254	0.952208106
255	0.985954283
256	1.025227751
257	1.005409304
258	0.930334799
259	0.999308437
260	0.989469989
261	0.969602763
262	0.998141552
263	0.981290926
264	0.960274644
265	0.971749065
266	0.971675302
267	1.088817303
268	1.037459864
269	1.101382488
270	1.000444444
271	0.990787655
272	1.068905516
273	1.098000591
274	0.940203562
275	0.978423237
276	0.935175345
277	0.931847134
278	0.933596318
279	1.019134775
280	0.921311475
281	0.909156977
282	0.827493261
283	0.899441341
284	0.897560976
285	0.90843155
286	0.828877005
287	0.971875
288	0.800955414
289	0.765804598
290	0.847883598
291	0.848069738
292	0.857905983
293	0.918215613
294	1.00606878
295	0.887659574
296	0.944536424
297	0.90685544
298	0.854596623
299	0.823571429
300	0.922834646
301	0.876099707
302	0.909519321
303	0.886654479
304	1.231979695
305	1.415132924
306	1.291421087
307	1.36551265
308	1.217632242
309	1.22935197
310	1.189070352
311	0.865997639
312	1.293800539
313	0.99258885
314	0.971268955
315	0.936716792
316	1.010603589
317	1.070251518
318	0.929492039
319	0.851273624
320	0.955186722
321	0.937532266
322	0.923580786
323	0.994623656
324	0.960040984
325	0.937759336
326	0.907008704
327	0.873839009
328	0.944206009
329	0.912331407
330	0.9160401
331	0.933806147
332	0.907129456
333	1.034355828
334	1.025568182
335	0.935714286
336	0.914673046
337	1.003093581
338	0.984518828
339	0.89459987
340	0.869309052
341	0.891682785
342	0.836969001
343	0.967714528
344	0.836979167
345	0.939414568
346	1.019278607
347	0.920117106
348	0.678064516
349	0.999360532
350	0.813675832
351	1.055639552
352	1.023900867
353	1.000381625
354	1.024581237
355	1.049514563
356	1.185812599
357	1.258373206
358	1.129927007
359	1.517615176
360	1.173913043
361	1.070019724
362	1.002895194
363	1.019291133
364	1.066350711
365	0.904287139
366	0.977777778
367	0.983622351
368	1.086132644
369	1.039354188
370	1.056622851
371	0.973753281
372	1.17322335
373	1.146433041
374	1.070998797
375	1.142312579
376	1.060545576
377	1.245982143
378	1.161829376
379	0.989041096
380	1.059003052
381	1.125965997
382	0.931608133
383	1.039460021
384	0.87027027
385	0.953199618
386	0.89334638
387	1.088439672
388	1.210471204
389	0.979550102
390	1.159836066
391	1.128651336
392	1.128932758
393	1.136449779
394	1.294720252
395	1.180780781
396	0.886647454
397	0.905975395
398	0.924364123
399	0.944974003
400	0.977353993
401	2.043041607
402	0.958226769
403	1.737192623
404	1.720941884
405	1.563852814
406	1.595733042
407	1.709661355
408	1.297435897
409	0.934320074
410	0.985765125
411	0.9784689
412	1.142679901
413	1.132743363
414	1.230314961
415	1.199437073
416	1.203140831
417	0.890850722
418	1.112105712
419	0.977356503
420	0.966597077
421	1.079787234
422	1.036173251
423	0.967391304
424	0.900683995
425	0.913347816
426	0.986277873
427	1.042605951
428	0.864777328
429	0.96449404
430	0.965939329
431	0.949721913
432	0.986060919
433	0.937851725
434	0.84467631
435	0.965841161
436	0.850898001
437	0.95433526
438	1.063973064
439	0.947259136
440	0.976656449
441	0.948163645
442	0.90851735
443	1.107296942
444	1.096216011
445	0.973592024
446	1.019724399
447	0.953972744
448	1.116796652
449	1.135946948
450	1.359846778
451	1.034987795
452	0.985434322
453	1.06945245
454	1.109101991
455	1.090266559
456	1.011301161
457	0.894638984
458	0.970197698
459	1.157971316
460	0.863928472
461	0.862004287
462	1.173429454
463	0.939022474
464	1.085714286
465	0.992549669
466	1.054836043
467	1.022824536
468	0.984985924
469	1.083333333
470	0.989336177
471	1.031398417
472	0.957488878
473	1.004334365
474	0.98299423
475	1.034263959
476	0.91651448
477	0.979100851
478	1.010139417
479	0.993733681
480	1.062945736
481	0.985811733
482	0.994739918
483	1.047933157
484	1.112204724
485	1.013679891
486	0.978480684
487	0.942990412
488	1.031443756
489	1.013464236
490	1.00075339
491	0.988662716
492	0.81629393
493	0.983250178
494	1.131692308
495	0.994164092
496	0.951607445
497	1.001535155
498	0.938035408
499	1.036654804
500	0.95465559
501	0.986547085
502	0.888858397
503	1.119385685
504	0.971959213
505	1.00176108
506	0.949696151
507	1.221989215
508	1.027286136
509	0.939150032
510	0.926920462
511	0.922970639
512	0.936039099
513	1.111921459
514	1.052519517
515	1.06566387
516	0.997621313
517	0.909002433
518	0.958032787
519	1.153465347
520	1.059275053
521	1.004534213
522	0.96692112
523	1.046160675
524	0.913931437
525	0.909990999
526	0.985216473
527	0.906534954
528	1.055167055
529	1.073294019
530	0.958167331
531	0.891791045
532	0.886321627
533	1.018242123
534	0.957894737
535	0.887110362
536	1.009240246
537	0.942190669
538	0.9671875
539	0.854771784
540	0.850314465
541	0.898322851
542	0.870567376
543	1.037795276
544	1.037225042
545	1.091366303
546	0.930253623
547	1.025495751
548	0.929539295
549	0.94537037
550	0.988899167
551	0.983157895
552	1.003913894
553	1.152862363
554	1.218045113
555	1.271493213
556	1.302479339
557	1.359649123
558	1.244123932
559	1.338983051
560	0.971341463
561	1.210492228
562	0.98010118
563	0.742684626
564	1.087108014
565	1.012195122
566	0.826330532
567	0.935406699
568	1.003095975
569	0.879696874
570	1.028183716
571	0.990724638
572	1.000651466
573	1.004210526
574	0.933556672
575	0.958528037
576	0.873906706
577	0.996197719
578	0.867773326
579	0.92238806
580	0.805095541
581	1.022589346
582	0.945518453
583	0.81232493
584	0.83226267
585	0.924817033
586	0.893243748
587	0.775390625
588	0.776006711
589	1.008559201
590	0.84141791
591	0.840986977
592	0.922056385
593	0.834441088
594	0.924151697
595	0.953004971
596	0.936276969
597	0.647624775
598	1.051851852
599	1.021097046
600	1.177631579
601	1.319796954
602	0.968729642
603	0.934515689
604	0.993414864
605	1.121831562
606	0.871906841
607	0.9
608	1.247916667
609	1.003818876
610	0.99480093
611	1.184584178
612	1.440880674
613	1.235770009
614	1.2538121
615	1.329200248
616	1.10147197
617	0.936157152
618	0.993983153
619	1.711304348
620	1.338217035
621	1.176870748
622	1.14848144
623	0.969872185
624	1.198709239
625	1.142909625
626	1.402225075
627	1.479638009
628	1.328290469
629	1.110537951
630	0.984246575
631	1.032984293
632	0.875
633	1.069277108
634	1.474285714
635	1.119550859
636	1.352758834
637	1.115327929
638	1.457063712
639	1.422180801
640	1.372637264
641	1.494400896
642	1.459446565
643	2.454958365
644	1.056851312
645	2.877037037
646	0.95640327
647	0.983893557
648	0.92843201
649	0.956378601
650	0.886904762
651	1.078498294
652	0.921875
653	0.976650564
654	0.957667732
655	0.872
656	1.09453303
657	0.909198813
658	1.049750387
659	1.117697842
660	0.860703812
661	0.804444444
662	2.315606936
663	0.49719888
664	1.071970153
665	1.252774975


==> figures/ff-feedback-data.csv <==
Benchmark name,Baseline # of iterations,Baseline # of rows read,Correct after # iterations,# of iterations for -0.733668897550962,# of extraneous iterations for -0.733668897550962,# of iterations for 0.476217877326162,# of extraneous iterations for 0.476217877326162,# of iterations for 1.68610465220329,# of extraneous iterations for 1.68610465220329
AddressTests.Address_2.branch0,2,2,1,1,0,1,0,1,0
AddressTests.Address_2.branch1,1,1,1,1,0,1,0,1,0
AddressTests.Address_3,1,1,1,1,0,1,0,1,0
AddressTests.Address_4,1,1,1,1,0,1,0,1,0
AddressTests.Address_5,1,1,1,1,0,1,0,1,0
AddressTests.Address_6,1,1,1,1,0,1,0,1,0
AddressTests.Address_7,1,1,1,1,0,1,0,1,0
AddressTests.Address_8,1,1,1,1,0,1,0,1,0
AddressTests.Address_Basic,2,2,1,1,0,1,0,1,0
AddressTests.Address_Basic.NegativeExample,3,3,1,3,2,2,1,1,0
Bug.TwoDigitYear.Python,1,1,1,1,0,1,0,1,0
Bug.UnknownDate,1,1,1,1,0,1,0,1,0
Bug.YearType,1,1,1,1,0,1,0,1,0
Bug.YearTypeWithExample,1,2,1,1,0,1,0,1,0
ConditionalsTests.CompanyRating.branch0,1,1,1,1,0,1,0,1,0
ConditionalsTests.CompanyRating.branch1,1,1,1,1,0,1,0,1,0
Countries.Substring.dynamic_tokens,1,1,1,1,0,1,0,1,0
DateDemo.DD_MM_YYYY.dtConstraint,1,1,1,1,0,1,0,1,0
DateDemo.DD_MM_YYYY.dtPartsConstraint,1,1,1,1,0,1,0,1,0
DateDemo.DD_MM_YYYY.formatByExample,2,2,1,1,0,1,0,1,0
DateDemo.DD_MM_YYYY.formatConstraint,1,1,1,1,0,1,0,1,0
DateDemo.DD_MM_YYYY,1,1,1,7,6,1,0,1,0
DateDemo.DD_MM_YYYY.nullColumn,1,1,1,7,6,1,0,1,0
DateDemo.DD_MM_YYYY.singleFormat,2,2,1,7,6,2,1,1,0
DateDemo.MM-DD-YYYY,1,1,1,6,5,1,0,1,0
DateDemo.MMDDYYYY,1,1,1,1,0,1,0,1,0
DateDemo.MMMM_YYYY,1,1,1,5,4,1,0,1,0
DateDemo.MMM_YY,1,1,1,5,4,5,4,1,0
DateDemo.MM_DD_YYYY,1,1,1,5,4,1,0,1,0
DateDemo.Q_YYYY,1,1,1,5,4,1,0,1,0
DateDemo.WD,1,1,1,2,1,2,1,1,0
DateTests.Dates12,1,1,1,2,1,2,1,1,0
DateTests.Dates13,1,1,1,1,0,1,0,1,0
DateTests.Dates2.branch0,1,1,1,2,1,1,0,1,0
DateTests.Dates2.branch1,1,1,1,1,0,1,0,1,0
DateTests.Dates6,1,1,1,1,0,1,0,1,0
DateTests.Dates8,1,1,1,1,0,1,0,1,0
DateTests.Dates_Basic,1,1,1,1,0,1,0,1,0
EmailTests.Emails,1,1,1,1,0,1,0,1,0
EmailTests.Emails2.branch0,1,1,1,1,0,1,0,1,0
EmailTests.Emails2.branch1,1,1,1,1,0,1,0,1,0
EmailTests.Emails3,1,1,1,1,0,1,0,1,0
EmailTests.Email_Basic,1,1,1,1,0,1,0,1,0
ExcelBugs.between_tags_1,1,1,1,1,0,1,0,1,0
ExcelBugs.between_tags_2,1,1,1,1,0,1,0,1,0
ExtractMarkPlesko,1,1,1,2,1,2,1,1,0
FlashFillDemo.Extract-CustomerData.city,1,1,1,1,0,1,0,1,0
FlashFillDemo.Extract-CustomerData.SSN,1,1,1,1,0,1,0,1,0
FlashFillDemo.Extract-CustomerData.zip_code,1,1,1,1,0,1,0,1,0
FlashFillDemo.Extract-Email.domain,1,1,1,3,2,3,2,1,0
FlashFillDemo.Extract-Email.first_name,1,1,1,2,1,2,1,1,0
FlashFillDemo.Extract-Email.last_name,1,1,1,3,2,3,2,1,0
FlashFillDemo.Insert-SSN,2,2,1,1,0,1,0,1,0
FlashFillDemo.Multiple-Bracket.add_bracket,1,1,1,2,1,2,1,1,0
FlashFillDemo.Multiple-Bracket.single_bracket.branch0,1,1,1,1,0,1,0,1,0
FlashFillDemo.Multiple-Bracket.single_bracket.branch1,1,1,1,1,0,1,0,1,0
FlashFillDemo.names.first_initial,1,1,1,1,0,1,0,1,0
FlashFillDemo.names.first_name,1,1,1,1,0,1,0,1,0
FlashFillDemo.names.first_name_2_letters,1,1,1,1,0,1,0,1,0
FlashFillDemo.names.first_name_3_letters,1,1,1,1,0,1,0,1,0
FlashFillDemo.names.first_name_4_letters,2,2,1,1,0,1,0,1,0
FlashFillDemo.names.first_name_last_initial,1,1,1,2,1,2,1,1,0
FlashFillDemo.names.first_name_last_two_initials,2,2,1,1,0,1,0,1,0
FlashFillDemo.names.last_initial,1,1,1,1,0,1,0,1,0
FlashFillDemo.names.last_name_2_letters,2,2,1,1,0,1,0,1,0
FlashFillDemo.names.last_name_3_letters,2,2,1,1,0,1,0,1,0
FlashFillDemo.names.last_name_4_letters,2,2,1,1,0,1,0,1,0
FlashFillDemo.names.lowercase_initials,1,1,1,2,1,2,1,1,0
FlashFillDemo.names.lowercase_initials_with_space,1,1,1,2,1,2,1,1,0
FlashFillDemo.names.lowercase_just_initials,1,1,1,1,0,1,0,1,0
IMML_data_scientist.UserAgent_Device.branch1,1,1,1,2,1,2,1,1,0
IMML_data_scientist.UserAgent_Device.branch2,1,1,1,2,1,2,1,1,0
IMML_data_scientist.UserAgent_Version.branch1,1,1,1,2,1,1,0,1,0
LoopTests.Loop_1,1,1,1,1,0,1,0,1,0
NameExtract_TimCurwick_Variation1,2,3,1,2,1,1,0,1,0
NameTests.Names_0,1,1,1,1,0,1,0,1,0
NameTests.Names_1,1,1,1,1,0,1,0,1,0
NameTests.Names_10,1,1,1,1,0,1,0,1,0
NameTests.Names_11,1,1,1,1,0,1,0,1,0
NameTests.Names_12,1,1,1,1,0,1,0,1,0
NameTests.Names_13,1,1,1,1,0,1,0,1,0
NameTests.Names_2,1,1,1,1,0,1,0,1,0
NameTests.Names_3,1,1,1,1,0,1,0,1,0
NameTests.Names_4,1,1,1,1,0,1,0,1,0
NameTests.Names_6.branch0,2,2,1,1,0,1,0,1,0
NameTests.Names_6.branch1,1,1,1,1,0,1,0,1,0
NameTests.Names_8.branch0,1,1,1,1,0,1,0,1,0
NameTests.Names_8.branch1,1,1,1,1,0,1,0,1,0
NameTests.Names_9,1,1,1,1,0,1,0,1,0
NameTests.Names_Basic,1,1,1,1,0,1,0,1,0
NumberTests.cav12-01,1,1,1,1,0,1,0,1,0
NumberTests.cav12-01.typeConstraint,1,1,1,1,0,1,0,1,0
NumberTests.cav12-01.typeConstraintDefault,1,1,1,1,0,1,0,1,0
NumberTests.cav12-01.typeConstraintEx,2,2,1,1,0,1,0,1,0
NumberTests.cav12-02,1,1,1,2,1,2,1,1,0
NumberTests.cav12-02.typeConstraint,1,1,1,1,0,1,0,1,0
NumberTests.cav12-02.typeConstraintEx,3,3,1,2,1,2,1,1,0
NumberTests.cav12-03,2,2,1,1,0,1,0,1,0
NumberTests.cav12-05,1,1,1,1,0,1,0,1,0
NumberTests.cav12-07,2,2,1,1,0,1,0,1,0
NumberTests.cav12-08,2,2,1,2,1,2,1,1,0
NumberTests.cav12-09,1,1,1,3,2,3,2,1,0
NumberTests.cav12-10,2,2,1,2,1,2,1,1,0
NumberTests.cav12-11,2,2,1,3,2,3,2,1,0
NumberTests.cav12-12,1,1,1,3,2,3,2,1,0
NumberTests.cav12-13,2,3,1,3,2,3,2,1,0
NumberTests.cav12-14,1,1,1,3,2,3,2,1,0
NumberTests.cav12-15,3,3,1,2,1,2,1,1,0
NumberTests.cav12-15.typeConstraint,1,1,1,1,0,1,0,1,0
NumberTests.cav12-15.typeConstraintEx,2,2,1,3,2,3,2,1,0
NumberTests.cav12-17,1,1,1,2,1,2,1,1,0
NumberTests.cav12-20,1,1,1,1,0,1,0,1,0
NumberTests.cav12-21,1,1,1,1,0,1,0,1,0
NumberTests.cav12-22,1,1,1,2,1,2,1,1,0
NumberTests.cav12-23,1,1,1,1,0,1,0,1,0
NumberTests.cav12-24.nearest,2,2,1,2,1,2,1,1,0
NumberTests.cav12-25.nearest,2,2,1,2,1,2,1,1,0
NumberTests.cav12-26,2,2,1,2,1,2,1,1,0
NumberTests.cav12-28,1,1,1,2,1,1,0,1,0
NumberTests.cav12-31,3,3,1,2,1,2,1,1,0
NumberTests.cav12-32.nearest,2,2,1,1,0,1,0,1,0
NumberTests.cav12-34.nearest,2,2,1,2,1,2,1,1,0
NumberTests.cav12-35,2,2,1,2,1,2,1,1,0
NumberTests.cav12-36,2,2,1,2,1,2,1,1,0
NumberTests.cav12-37,2,2,1,1,0,1,0,1,0
NumberTests.cav12-38,2,2,1,1,0,1,0,1,0
NumberTests.cav12-39,1,1,1,6,5,3,2,1,0
NumberTests.cav12-40,1,1,1,2,1,2,1,1,0
NumberTests.cav12-41,1,1,1,1,0,1,0,1,0
NumberTests.cav12-42.2ex,2,2,1,2,1,2,1,1,0
NumberTests.cav12-43,1,1,1,1,0,1,0,1,0
NumberTests.cav12-44,2,3,1,2,1,2,1,1,0
NumberTests.cav12-45,1,1,1,1,0,1,0,1,0
NumberTests.cav12-46,2,2,1,1,0,1,0,1,0
NumberTests.cav12-47,3,3,1,1,0,1,0,1,0
NumberTests.cav12-48.3ex,3,3,1,4,3,1,0,1,0
NumberTests.cav12-49,3,3,1,3,2,1,0,1,0
NumericRange_SameNumberOfDigits.2ex,2,2,1,1,0,1,0,1,0
OldBenchmarks.00staff.phone_number_area_code,1,1,1,3,2,3,2,1,0
OldBenchmarks.00staff.phone_number_extension.branch1,1,1,1,2,1,2,1,1,0
OldBenchmarks.00staff.phone_number_normalize.branch1,1,1,1,3,2,1,0,1,0
OldBenchmarks.00staff.phone_number_without_area_code,2,2,1,1,0,1,0,1,0
OldBenchmarks.cdata.area_code,1,1,1,1,0,1,0,1,0
OldBenchmarks.cdata.phone_number_without_area_code,1,1,1,1,0,1,0,1,0
OldBenchmarks.currencyConversion,4,6,3,1,-2,1,-2,1,-2
OldBenchmarks.CustomerData.city,1,1,1,2,1,2,1,1,0
OldBenchmarks.CustomerData.ssn,1,1,1,1,0,1,0,1,0
OldBenchmarks.CustomerData.state,1,1,1,1,0,1,0,1,0
OldBenchmarks.CustomerData.zip_code,1,1,1,1,0,1,0,1,0
OldBenchmarks.data-cleaning-final.Complex.email_domain,1,1,1,2,1,2,1,1,0
OldBenchmarks.data-cleaning-final.Complex.email_name,1,1,1,2,1,1,0,1,0
OldBenchmarks.data-cleaning-final.Complex.month_from_date,1,1,1,1,0,1,0,1,0
OldBenchmarks.data-cleaning-final.Complex.occupation,2,6,2,2,0,2,0,1,-1
OldBenchmarks.data-cleaning-final.Complex.phone_number_normalize.branch0,1,1,1,1,0,1,0,1,0
OldBenchmarks.data-cleaning-final.PhoneTest1,2,2,1,1,0,1,0,1,0
OldBenchmarks.data-cleaning-final.PhoneTest2.branch0,2,2,1,1,0,1,0,1,0
OldBenchmarks.data-cleaning-final.PhoneTest2.branch1,1,1,1,1,0,1,0,1,0
OldBenchmarks.data-cleaning-final.Sheet1,1,1,1,1,0,1,0,1,0
OldBenchmarks.data-cleaning-final.TrimBlanks,2,2,1,1,0,1,0,1,0
OldBenchmarks.RegionLang.Relation,1,1,1,3,2,1,0,1,0
OldBenchmarks.RegionLang.Suffix,1,1,1,1,0,1,0,1,0
OldBenchmarks.series.dates.day,1,1,1,3,2,3,2,1,0
OldBenchmarks.series.dates.month,1,1,1,2,1,2,1,1,0
OldBenchmarks.series.dates.month_name,1,1,1,2,1,2,1,1,0
OldBenchmarks.series.dates.year,1,1,1,3,2,3,2,1,0
OldBenchmarks.UPSId.section_5,1,1,1,2,1,2,1,1,0
OMS.NegativeExample.branch1,2,2,1,1,0,1,0,1,0
OMS.RunningProgramOnExamplesResultNull,2,2,1,1,0,1,0,1,0
OMS.SysLogInformationSession,1,1,1,1,0,1,0,1,0
PhoneNumberTests.Phone1.branch0,2,2,1,2,1,1,0,1,0
PhoneNumberTests.Phone1.branch1,1,1,1,1,0,1,0,1,0
PhoneNumberTests.Phone10.branch1,1,1,1,2,1,1,0,1,0
PhoneNumberTests.Phone11,1,1,1,1,0,1,0,1,0
PhoneNumberTests.Phone12,1,1,1,1,0,1,0,1,0
PhoneNumberTests.Phone13,1,1,1,1,0,1,0,1,0
PhoneNumberTests.Phone14,1,1,1,1,0,1,0,1,0
PhoneNumberTests.Phone3,1,1,1,2,1,2,1,1,0
PhoneNumberTests.Phone4,1,1,1,1,0,1,0,1,0
PhoneNumberTests.Phone5,1,1,1,1,0,1,0,1,0
PhoneNumberTests.Phone6,1,1,1,2,1,1,0,1,0
PhoneNumberTests.Phone7.branch0,2,2,1,2,1,2,1,1,0
PhoneNumberTests.Phone7.branch1,2,2,1,2,1,2,1,1,0
PhoneNumberTests.Phone8,4,4,2,2,0,2,0,1,-1
PhoneNumberTests.Phone9,2,2,1,1,0,1,0,1,0
PhoneNumberTests.PhoneNumber_Basic,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.AddBracket_1,1,1,1,2,1,1,0,1,0
PositionPairBenchmarks.AddBracket_2,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Adding_Mr,1,1,1,2,1,2,1,1,0
PositionPairBenchmarks.Adding_Ms,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Add_Bracket_1,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Add_Bracket_2,1,1,1,2,1,2,1,1,0
PositionPairBenchmarks.Add_Bracket_3,2,2,1,2,1,2,1,1,0
PositionPairBenchmarks.Constant_tokens_1,1,1,1,2,1,2,1,1,0
PositionPairBenchmarks.Constant_tokens_2,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Constant_tokens_3,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Constant_tokens_4,1,1,1,2,1,2,1,1,0
PositionPairBenchmarks.Constant_tokens_5,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Constant_to_email_1,2,2,1,1,0,1,0,1,0
PositionPairBenchmarks.Constant_to_email_2,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Email_to_constant_1,2,3,1,1,0,1,0,1,0
PositionPairBenchmarks.Email_to_constant_2,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Email_to_email_1,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Email_to_email_2,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.FirstWord_,1,1,1,2,1,2,1,1,0
PositionPairBenchmarks.Leading_zero_on,2,2,1,2,1,2,1,1,0
PositionPairBenchmarks.LettersNumbers,1,1,1,3,2,3,2,1,0
PositionPairBenchmarks.MI_PRime,1,1,1,2,1,2,1,1,0
PositionPairBenchmarks.PhoneNumbers,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob100,1,1,1,2,1,2,1,1,0
PositionPairBenchmarks.Prob101,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob102,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob105,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob109,2,2,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob111,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob112,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob113,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob114,1,1,1,3,2,2,1,1,0
PositionPairBenchmarks.Prob115,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob116,3,5,2,2,0,2,0,1,-1
PositionPairBenchmarks.Prob117,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob118,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob119,1,1,1,2,1,1,0,1,0
PositionPairBenchmarks.Prob120,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob121,1,1,1,2,1,2,1,1,0
PositionPairBenchmarks.Prob122,1,1,1,2,1,1,0,1,0
PositionPairBenchmarks.Prob123,1,1,1,2,1,2,1,1,0
PositionPairBenchmarks.Prob124,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_1,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_10,2,3,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_11,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_12,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_13,1,1,1,2,1,2,1,1,0
PositionPairBenchmarks.Prob125_14,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_15,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_16,2,2,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_17,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_18,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_19,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_2,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_3,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_4,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_5,2,2,1,3,2,3,2,1,0
PositionPairBenchmarks.Prob125_6,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_7,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_8,2,2,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob125_9,1,1,1,2,1,1,0,1,0
PositionPairBenchmarks.Prob40,1,1,1,2,1,1,0,1,0
PositionPairBenchmarks.Prob41,1,1,1,2,1,2,1,1,0
PositionPairBenchmarks.Prob42_1,1,1,1,2,1,1,0,1,0
PositionPairBenchmarks.Prob42_2,1,1,1,2,1,1,0,1,0
PositionPairBenchmarks.Prob43,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob45_1,2,3,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob45_2,1,1,1,2,1,1,0,1,0
PositionPairBenchmarks.Prob45_3,1,1,1,2,1,2,1,1,0
PositionPairBenchmarks.Prob49,2,2,1,2,1,1,0,1,0
PositionPairBenchmarks.Prob50,2,3,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob51,1,1,1,2,1,2,1,1,0
PositionPairBenchmarks.Prob52,2,3,1,3,2,3,2,1,0
PositionPairBenchmarks.Prob55,1,1,1,2,1,1,0,1,0
PositionPairBenchmarks.Prob56,1,1,1,2,1,2,1,1,0
PositionPairBenchmarks.Prob57,1,1,1,2,1,2,1,1,0
PositionPairBenchmarks.Prob58,1,1,1,3,2,1,0,1,0
PositionPairBenchmarks.Prob59,2,2,1,3,2,2,1,1,0
PositionPairBenchmarks.Prob60,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob61,2,2,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob62,1,1,1,3,2,1,0,1,0
PositionPairBenchmarks.Prob63,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob64,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob65,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob66,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob67,1,1,1,3,2,3,2,1,0
PositionPairBenchmarks.Prob69,2,2,1,2,1,1,0,1,0
PositionPairBenchmarks.Prob70,3,4,2,3,1,3,1,1,-1
PositionPairBenchmarks.Prob71_1,2,3,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob73,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob74,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob76,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob77,3,4,3,3,0,2,-1,1,-2
PositionPairBenchmarks.Prob78,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob79,2,2,1,2,1,2,1,1,0
PositionPairBenchmarks.Prob80_1,2,2,1,2,1,2,1,1,0
PositionPairBenchmarks.Prob82,2,2,1,2,1,2,1,1,0
PositionPairBenchmarks.Prob83,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob84,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob85,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob86,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob87,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob88,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob89,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob91,2,3,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob92,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob94,2,2,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob95,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob97,2,2,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob98,2,2,1,1,0,1,0,1,0
PositionPairBenchmarks.Prob99,1,1,1,1,0,1,0,1,0
PositionPairBenchmarks.Quote_to_Double_Quote,2,4,2,2,0,2,0,1,-1
PositionPairBenchmarks.Select_the_last_entry_from_the_last_column_,1,1,1,3,2,1,0,1,0
PositionPairBenchmarks.Spaces_Ex,2,3,1,2,1,2,1,1,0
PositionPairBenchmarks.Test_empty_spaces_1,1,1,1,2,1,2,1,1,0
PositionPairBenchmarks.Test_empty_spaces_2,1,1,1,2,1,1,0,1,0
PositionPairBenchmarks.Test_empty_spaces_3,2,2,1,1,0,1,0,1,0
PositionPairBenchmarks.VisualStudioEx,1,1,1,3,2,1,0,1,0
PowerShell.Capitalize_Names,1,1,1,1,0,1,0,1,0
PowerShell.Lowercase_swap,1,1,1,1,0,1,0,1,0
RankConstantPP.AddBracket,2,2,1,1,0,1,0,1,0
RankConstantPP.Adding_Mr,1,1,1,1,0,1,0,1,0
RankConstantPP.Adding_Ms,2,2,1,1,0,1,0,1,0
RankConstantPP.Constant_tokens_1,1,1,1,1,0,1,0,1,0
RankConstantPP.Constant_tokens_2,1,1,1,1,0,1,0,1,0
RankConstantPP.Constant_tokens_3,1,1,1,1,0,1,0,1,0
RankConstantPP.Constant_tokens_4,2,2,1,1,0,1,0,1,0
RankConstantPP.Constant_to_email_1,2,2,1,1,0,1,0,1,0
RankConstantPP.Constant_to_email_2,1,1,1,1,0,1,0,1,0
RankConstantPP.Email_to_constant_1,2,2,1,1,0,1,0,1,0
RankConstantPP.Email_to_constant_2,1,1,1,1,0,1,0,1,0
RankConstantPP.Email_to_email_1,2,2,1,1,0,1,0,1,0
RankConstantPP.Email_to_email_2,3,4,2,2,0,2,0,1,-1
RankConstantPP.HexadecimalEx,2,2,1,1,0,1,0,1,0
RankConstantPP.Initials,2,3,1,1,0,1,0,1,0
RankConstantPP.Prob103,1,1,1,1,0,1,0,1,0
RankConstantPP.Prob104,1,1,1,1,0,1,0,1,0
RankConstantPP.Prob105,1,1,1,1,0,1,0,1,0
RankConstantPP.Prob106,1,1,1,1,0,1,0,1,0
RankConstantPP.Prob107,1,1,1,1,0,1,0,1,0
RankConstantPP.Prob110,1,1,1,1,0,1,0,1,0
RankConstantPP.Prob121,1,1,1,2,1,2,1,1,0
RankConstantPP.Prob125_1,2,2,1,1,0,1,0,1,0
RankConstantPP.Prob125_2,1,1,1,1,0,1,0,1,0
RankConstantPP.Prob125_3,1,1,1,2,1,2,1,1,0
RankConstantPP.Prob125_4,2,2,1,1,0,1,0,1,0
RankConstantPP.Prob49,2,2,1,3,2,2,1,1,0
RankConstantPP.Prob57,1,1,1,3,2,3,2,1,0
RankConstantPP.Prob59,2,2,1,1,0,1,0,1,0
RankConstantPP.Prob63,2,2,1,1,0,1,0,1,0
RankConstantPP.Prob67,1,1,1,3,2,2,1,1,0
RankConstantPP.Prob68,1,1,1,2,1,1,0,1,0
RankConstantPP.Prob70,3,4,2,3,1,3,1,1,-1
RankConstantPP.Prob82,2,2,1,2,1,1,0,1,0
RankConstantPP.Prob83,2,2,1,1,0,1,0,1,0
RankConstantPP.Prob84,1,1,1,1,0,1,0,1,0
RankConstantPP.Prob87,3,3,1,1,0,1,0,1,0
RankConstantPP.Prob96,1,1,1,1,0,1,0,1,0
RankConstantPP.Test_empty_spaces,1,1,1,1,0,1,0,1,0
RankConstantPP.VisualStudioEx,1,1,1,2,1,1,0,1,0
SampleTests.WebsiteUsage3,2,2,1,1,0,1,0,1,0
SimpleTests.AddBracket,2,2,1,2,1,2,1,1,0
SimpleTests.AddBracket_2,2,2,1,2,1,2,1,1,0
SimpleTests.Add_Commas_Name,2,2,1,1,0,1,0,1,0
SimpleTests.BugBash_test_1,1,1,1,1,0,1,0,1,0
SimpleTests.BugBash_test_2,1,1,1,1,0,1,0,1,0
SimpleTests.CountryNames,1,1,1,1,0,1,0,1,0
SimpleTests.CustomerData_PS,1,1,1,1,0,1,0,1,0
SimpleTests.Extract_State_City,1,1,1,3,2,2,1,1,0
SimpleTests.MovieName_Extraction,1,1,1,2,1,1,0,1,0
SimpleTests.MVP_test_1,1,1,1,2,1,2,1,1,0
SimpleTests.MVP_test_2,1,1,1,2,1,1,0,1,0
SimpleTests.Normalize_Addresses_1,1,1,1,3,2,3,2,1,0
SimpleTests.Normalize_Addresses_2,1,1,1,3,2,2,1,1,0
SimpleTests.Normalize_Addresses_3,1,1,1,2,1,1,0,1,0
SimpleTests.Normalize_Addresses_4,1,1,1,3,2,3,2,1,0
SimpleTests.Normalize_Code_1,2,3,1,1,0,1,0,1,0
SimpleTests.Normalize_Emails_1,1,1,1,2,1,2,1,1,0
SimpleTests.Normalize_Emails_2,1,1,1,3,2,3,2,1,0
SimpleTests.Normalize_Emails_3,2,2,1,1,0,1,0,1,0
SimpleTests.Normalize_Emails_4,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Emails_5,1,1,1,2,1,1,0,1,0
SimpleTests.Normalize_Emails_6,2,2,1,2,1,1,0,1,0
SimpleTests.Normalize_Ids_1,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Measurements_1,1,1,1,2,1,2,1,1,0
SimpleTests.Normalize_Names_1,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_10,2,2,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_11,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_12,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_13,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_14,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_15,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_16,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_17,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_18,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_19,2,2,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_2,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_20,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_21,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_3,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_4,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_5,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_6,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_6a,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_7,2,2,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_8,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Names_9,2,2,1,1,0,1,0,1,0
SimpleTests.Normalize_Numbers_1,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_Numbers_2,2,2,1,1,0,1,0,1,0
SimpleTests.Normalize_Numbers_3,2,2,1,3,2,2,1,1,0
SimpleTests.Normalize_PhoneNumbers_1,1,1,1,1,0,1,0,1,0
SimpleTests.Normalize_PhoneNumbers_2,2,2,1,1,0,1,0,1,0
SimpleTests.Normalize_PhoneNumbers_3,2,2,1,1,0,1,0,1,0
SimpleTests.Normalize_Times_1,1,1,1,2,1,2,1,1,0
SimpleTests.Normalize_Times_2,1,1,1,2,1,2,1,1,0
SimpleTests.SuperBowl_WinningTeamName,2,2,1,2,1,2,1,1,0
SimpleTests.SuperBowl_WinningTeamName_2,2,2,1,2,1,2,1,1,0
SimpleTests.Text_Extraction_1,1,1,1,2,1,2,1,1,0
SimpleTests.Text_Extraction_2,2,3,1,1,0,1,0,1,0
SQL.Transform.Concat,1,1,1,1,0,1,0,1,0
StringBenchmarks.AddBracket_1,2,2,1,1,0,1,0,1,0
StringBenchmarks.AddBracket_2,1,1,1,1,0,1,0,1,0
StringBenchmarks.Adding_Mr,1,1,1,2,1,1,0,1,0
StringBenchmarks.Adding_Ms,2,2,1,1,0,1,0,1,0
StringBenchmarks.Constant_tokens_1,1,1,1,1,0,1,0,1,0
StringBenchmarks.Constant_tokens_3,2,2,1,1,0,1,0,1,0
StringBenchmarks.Constant_tokens_4,1,1,1,1,0,1,0,1,0
StringBenchmarks.Constant_tokens_5,1,1,1,1,0,1,0,1,0
StringBenchmarks.Email_to_constant,3,3,1,1,0,1,0,1,0
StringBenchmarks.Leading_zero_off,2,2,1,2,1,2,1,1,0
StringBenchmarks.PhoneNumbers,1,1,1,1,0,1,0,1,0
StringBenchmarks.Prob100,1,1,1,2,1,1,0,1,0
StringBenchmarks.Prob108,2,2,1,1,0,1,0,1,0
StringBenchmarks.Prob125_1,2,2,1,2,1,1,0,1,0
StringBenchmarks.Prob125_2,2,2,1,1,0,1,0,1,0
StringBenchmarks.Prob40,3,4,2,3,1,3,1,1,-1
StringBenchmarks.Prob43,3,3,1,1,0,1,0,1,0
StringBenchmarks.Prob44,3,3,1,1,0,1,0,1,0
StringBenchmarks.Prob51,3,3,1,2,1,2,1,1,0
StringBenchmarks.Prob55,1,1,1,2,1,1,0,1,0
StringBenchmarks.Prob62,2,2,1,3,2,3,2,1,0
StringBenchmarks.Prob64,2,2,1,1,0,1,0,1,0
StringBenchmarks.Prob68,1,1,1,2,1,2,1,1,0
StringBenchmarks.Prob73,2,3,1,1,0,1,0,1,0
StringBenchmarks.Prob76,2,2,1,2,1,2,1,1,0
StringBenchmarks.Prob79,2,2,1,2,1,2,1,1,0
StringBenchmarks.Prob80,2,2,1,2,1,2,1,1,0
StringBenchmarks.Prob83,2,2,1,1,0,1,0,1,0
StringBenchmarks.Prob87,3,3,1,1,0,1,0,1,0
StringBenchmarks.Prob88,2,3,1,1,0,1,0,1,0
StringBenchmarks.Prob90,1,1,1,1,0,1,0,1,0
StringBenchmarks.Prob92,1,1,1,1,0,1,0,1,0
StringBenchmarks.Prob94,2,4,2,2,0,2,0,1,-1
StringBenchmarks.Prob97,2,2,1,1,0,1,0,1,0
StringBenchmarks.Prob98,2,2,1,1,0,1,0,1,0
StringBenchmarks.Test_empty_spaces,2,2,1,1,0,1,0,1,0
StringBenchmarks.VisualStudioEx,1,1,1,1,0,1,0,1,0
SubStringTests.SubString_11,1,1,1,1,0,1,0,1,0
SubStringTests.SubString_12,1,1,1,1,0,1,0,1,0
SubStringTests.SubString_13,1,1,1,1,0,1,0,1,0
SubStringTests.SubString_14,2,2,1,1,0,1,0,1,0
SubStringTests.SubString_18,1,1,1,1,0,1,0,1,0
SubStringTests.SubString_1a,2,2,1,1,0,1,0,1,0
SubStringTests.SubString_1b,2,2,1,3,2,2,1,1,0
SubStringTests.SubString_2,1,1,1,3,2,3,2,1,0
SubStringTests.SubString_3,2,2,1,2,1,2,1,1,0
SubStringTests.SubString_4,1,1,1,1,0,1,0,1,0
SubStringTests.SubString_5,1,1,1,1,0,1,0,1,0
SubStringTests.SubString_7,1,1,1,1,0,1,0,1,0
SubStringTests.SubString_8,1,1,1,1,0,1,0,1,0
SubStringTests.SubString_9,1,1,1,1,0,1,0,1,0
SubStringTests.SubString_Basic,1,1,1,1,0,1,0,1,0


==> figures/ff-incremental-scatter-xequalsy.dat <==
x_0 f(x)
1 1
400000 400000


==> figures/ff-incremental-scatter.dat <==
x_0 f(x)
37605	24456
3756	2474
4163	2631
1382	796
226	153
6907	5359
685	533
254	249
39	44
523	390
569	511
838	913
537	474
448	342
547	452
338406	145466
3192	2896
18004	13763
868	701
665	634
875	556
439	274
538	352
319	257
390	320
317	307
120	75
1446	954
1516	957
101	101
401	305
12279	9913
5206	4473
378	324
268	256
2414	1319
185	120
308	236
594	281
1063	761
11179	8525
2927	1981
82	103
147	135
44445	30407
56	44
379	294
257	215
204	92
311	248
736	474
127	93
1018	698
566	385
622	428
575	450
1618	1461
1441	1194
966	513
2013	1259
2219	1321
43	40
75	58
1463	926
194	116
538	412
227	132
8703	5592
5151	3723
3361	2554
852	458
337	264
659	453
249	121
173	100
1880	1248
1287	839
10428	4298
2408	1624
249	185
148	107
172	118
663	356
365	167
400	194
4912	2548
170	134
149	90
27930	12895
18083	8723
971	801
1891	1392
23201	15276
2729	1916
462	352
1583	1175
797	591
2106	754
250	193
60	51
397	331
286	228
1331	924
96	101
893	670
2865	1224
294	298
8060	4421


==> figures/ff-incremental-speedup.dat <==
x_0 f(x)
1	1.53765947
2	1.518189167
3	1.582288103
4	1.736180905
5	1.477124183
6	1.288859862
7	1.285178236
8	1.020080321
9	0.886363636
10	1.341025641
11	1.113502935
12	0.917853231
13	1.132911392
14	1.30994152
15	1.210176991
16	2.326358049
17	1.102209945
18	1.308145027
19	1.238231098
20	1.048895899
21	1.573741007
22	1.602189781
23	1.528409091
24	1.241245136
25	1.21875
26	1.03257329
27	1.6
28	1.51572327
29	1.584117032
30	1
31	1.314754098
32	1.238676485
33	1.163872122
34	1.166666667
35	1.046875
36	1.830174375
37	1.541666667
38	1.305084746
39	2.113879004
40	1.396846255
41	1.311319648
42	1.477536598
43	0.796116505
44	1.088888889
45	1.46167001
46	1.272727273
47	1.289115646
48	1.195348837
49	2.217391304
50	1.254032258
51	1.552742616
52	1.365591398
53	1.458452722
54	1.47012987
55	1.453271028
56	1.277777778
57	1.107460643
58	1.206867672
59	1.883040936
60	1.598888006
61	1.679788039
62	1.075
63	1.293103448
64	1.579913607
65	1.672413793
66	1.305825243
67	1.71969697
68	1.556330472
69	1.383561644
70	1.315974941
71	1.860262009
72	1.276515152
73	1.454746137
74	2.05785124
75	1.73
76	1.506410256
77	1.533969011
78	2.426244765
79	1.482758621
80	1.345945946
81	1.38317757
82	1.457627119
83	1.862359551
84	2.185628743
85	2.06185567
86	1.927786499
87	1.268656716
88	1.655555556
89	2.165955797
90	2.073025335
91	1.212234707
92	1.358477011
93	1.518787641
94	1.424321503
95	1.3125
96	1.347234043
97	1.34856176
98	2.793103448
99	1.295336788
100	1.176470588
101	1.19939577
102	1.254385965
103	1.44047619
104	0.95049505
105	1.332835821
106	2.340686275
107	0.986577181
108	1.823116942


==> figures/incremental-final.csv <==
name,success,Constant(suiteName),Constant(BUILD_BUILDID),Constant(BUILD_BUILDNUMBER),Constant(AGENT_NAME),Constant(BUILD_SOURCEBRANCH),Constant(BUILD_SOURCEVERSION),CountUserInteractions(examples),SumMilliseconds(learningTime),First(timestamp)
AddressTests.Address_2.branch0,PASS,Transformation.Text,,,,,,2,24456,7/6/2016 12:18:41 AM
AddressTests.Address_Basic,PASS,Transformation.Text,,,,,,2,2474,7/6/2016 12:22:47 AM
AddressTests.Address_Basic.NegativeExample,PASS,Transformation.Text,,,,,,3,2631,7/6/2016 12:23:11 AM
Countries.Substring.dynamic_tokens,PASS,Transformation.Text,,,,,,2,796,7/6/2016 12:23:38 AM
ExtractMarkPlesko,PASS,Transformation.Text,,,,,,2,153,7/6/2016 12:23:46 AM
ExtractMarkPlesko_Variation1,PASS,Transformation.Text,,,,,,2,5359,7/6/2016 12:23:47 AM
IMML_data_scientist.UserAgent_Device.branch2,PASS,Transformation.Text,,,,,,2,533,7/6/2016 12:24:41 AM
NameExtract_TimCurwick_Variation1,PASS,Transformation.Text,,,,,,2,249,7/6/2016 12:24:46 AM
NameTests.Names_6.branch0,PASS,Transformation.Text,,,,,,2,44,7/6/2016 12:24:49 AM
NameTests.Names_6.branch1,PASS,Transformation.Text,,,,,,2,390,7/6/2016 12:24:49 AM
OldBenchmarks.00staff.phone_number_without_area_code,PASS,Transformation.Text,,,,,,2,511,7/6/2016 12:24:53 AM
OldBenchmarks.data-cleaning-final.Complex.occupation,PASS,Transformation.Text,,,,,,2,913,7/6/2016 12:24:58 AM
OldBenchmarks.RegionLang.Relation,PASS,Transformation.Text,,,,,,2,474,7/6/2016 12:25:08 AM
OldBenchmarks.UPSId.section_1,PASS,Transformation.Text,,,,,,3,342,7/6/2016 12:25:12 AM
OldBenchmarks.UPSId.section_2,PASS,Transformation.Text,,,,,,4,452,7/6/2016 12:25:16 AM
OMS.EventParentCommandLine,PASS,Transformation.Text,,,,,,4,145466,7/6/2016 12:25:21 AM
OMS.NegativeExample.branch1,PASS,Transformation.Text,,,,,,2,2896,7/6/2016 12:49:43 AM
OMS.RunningProgramOnExamplesResultNull,PASS,Transformation.Text,,,,,,2,13763,7/6/2016 12:50:12 AM
PhoneNumberTests.Phone8,PASS,Transformation.Text,,,,,,4,701,7/6/2016 12:52:30 AM
PhoneNumberTests.Phone9,PASS,Transformation.Text,,,,,,2,634,7/6/2016 12:52:37 AM
PositionPairBenchmarks.Add_Bracket_3,PASS,Transformation.Text,,,,,,2,556,7/6/2016 12:52:44 AM
PositionPairBenchmarks.Constant_to_email_1,PASS,Transformation.Text,,,,,,2,274,7/6/2016 12:52:49 AM
PositionPairBenchmarks.Constant_to_email_2,PASS,Transformation.Text,,,,,,2,352,7/6/2016 12:52:52 AM
PositionPairBenchmarks.Email_to_constant_1,PASS,Transformation.Text,,,,,,2,257,7/6/2016 12:52:56 AM
PositionPairBenchmarks.MI_PRime,PASS,Transformation.Text,,,,,,2,320,7/6/2016 12:52:59 AM
PositionPairBenchmarks.Prob109,PASS,Transformation.Text,,,,,,2,307,7/6/2016 12:53:02 AM
PositionPairBenchmarks.Prob116,PASS,Transformation.Text,,,,,,3,75,7/6/2016 12:53:05 AM
PositionPairBenchmarks.Prob125_10,PASS,Transformation.Text,,,,,,2,954,7/6/2016 12:53:06 AM
PositionPairBenchmarks.Prob125_16,PASS,Transformation.Text,,,,,,2,957,7/6/2016 12:53:15 AM
PositionPairBenchmarks.Prob125_5,PASS,Transformation.Text,,,,,,2,101,7/6/2016 12:53:25 AM
PositionPairBenchmarks.Prob125_8,PASS,Transformation.Text,,,,,,2,305,7/6/2016 12:53:26 AM
PositionPairBenchmarks.Prob42_3,PASS,Transformation.Text,,,,,,2,9913,7/6/2016 12:53:29 AM
PositionPairBenchmarks.Prob45_1,PASS,Transformation.Text,,,,,,2,4473,7/6/2016 12:55:08 AM
PositionPairBenchmarks.Prob49,PASS,Transformation.Text,,,,,,2,324,7/6/2016 12:55:52 AM
PositionPairBenchmarks.Prob50,PASS,Transformation.Text,,,,,,2,256,7/6/2016 12:55:56 AM
PositionPairBenchmarks.Prob52,PASS,Transformation.Text,,,,,,2,1319,7/6/2016 12:55:58 AM
PositionPairBenchmarks.Prob59,PASS,Transformation.Text,,,,,,2,120,7/6/2016 12:56:12 AM
PositionPairBenchmarks.Prob61,PASS,Transformation.Text,,,,,,2,236,7/6/2016 12:56:13 AM
PositionPairBenchmarks.Prob70,PASS,Transformation.Text,,,,,,3,281,7/6/2016 12:56:15 AM
PositionPairBenchmarks.Prob71_1,PASS,Transformation.Text,,,,,,2,761,7/6/2016 12:56:18 AM
PositionPairBenchmarks.Prob77,PASS,Transformation.Text,,,,,,3,8525,7/6/2016 12:56:26 AM
PositionPairBenchmarks.Prob79,PASS,Transformation.Text,,,,,,2,1981,7/6/2016 12:57:51 AM
PositionPairBenchmarks.Prob80_1,PASS,Transformation.Text,,,,,,2,103,7/6/2016 12:58:11 AM
PositionPairBenchmarks.Prob82,PASS,Transformation.Text,,,,,,2,135,7/6/2016 12:58:13 AM
PositionPairBenchmarks.Prob93,PASS,Transformation.Text,,,,,,2,30407,7/6/2016 12:58:14 AM
PositionPairBenchmarks.Prob94,PASS,Transformation.Text,,,,,,2,44,7/6/2016 1:03:17 AM
PositionPairBenchmarks.Prob97,PASS,Transformation.Text,,,,,,2,294,7/6/2016 1:03:17 AM
PositionPairBenchmarks.Prob98,PASS,Transformation.Text,,,,,,2,215,7/6/2016 1:03:20 AM
PositionPairBenchmarks.Quote_to_Double_Quote,PASS,Transformation.Text,,,,,,2,92,7/6/2016 1:03:22 AM
PositionPairBenchmarks.Spaces_Ex,PASS,Transformation.Text,,,,,,2,248,7/6/2016 1:03:23 AM
PositionPairBenchmarks.Test_empty_spaces_3,PASS,Transformation.Text,,,,,,2,474,7/6/2016 1:03:26 AM
RankConstantPP.AddBracket,PASS,Transformation.Text,,,,,,2,93,7/6/2016 1:03:31 AM
RankConstantPP.Adding_Ms,PASS,Transformation.Text,,,,,,2,698,7/6/2016 1:03:32 AM
RankConstantPP.Constant_to_email_1,PASS,Transformation.Text,,,,,,2,385,7/6/2016 1:03:39 AM
RankConstantPP.Constant_to_email_2,PASS,Transformation.Text,,,,,,2,428,7/6/2016 1:03:43 AM
RankConstantPP.Constant_tokens_1,PASS,Transformation.Text,,,,,,2,450,7/6/2016 1:03:47 AM
RankConstantPP.Constant_tokens_4,PASS,Transformation.Text,,,,,,2,1461,7/6/2016 1:03:52 AM
RankConstantPP.Email_to_constant_1,PASS,Transformation.Text,,,,,,2,1194,7/6/2016 1:04:07 AM
RankConstantPP.Email_to_constant_2,PASS,Transformation.Text,,,,,,3,513,7/6/2016 1:04:19 AM
RankConstantPP.Email_to_email_1,PASS,Transformation.Text,,,,,,2,1259,7/6/2016 1:04:24 AM
RankConstantPP.Email_to_email_2,PASS,Transformation.Text,,,,,,3,1321,7/6/2016 1:04:37 AM
RankConstantPP.HexadecimalEx,PASS,Transformation.Text,,,,,,2,40,7/6/2016 1:04:50 AM
RankConstantPP.Initials,PASS,Transformation.Text,,,,,,2,58,7/6/2016 1:04:51 AM
RankConstantPP.Prob125_1,PASS,Transformation.Text,,,,,,2,926,7/6/2016 1:04:52 AM
RankConstantPP.Prob125_4,PASS,Transformation.Text,,,,,,2,116,7/6/2016 1:05:01 AM
RankConstantPP.Prob49,PASS,Transformation.Text,,,,,,2,412,7/6/2016 1:05:02 AM
RankConstantPP.Prob59,PASS,Transformation.Text,,,,,,2,132,7/6/2016 1:05:07 AM
RankConstantPP.Prob63,PASS,Transformation.Text,,,,,,2,5592,7/6/2016 1:05:08 AM
RankConstantPP.Prob67,PASS,Transformation.Text,,,,,,2,3723,7/6/2016 1:06:04 AM
RankConstantPP.Prob68,PASS,Transformation.Text,,,,,,2,2554,7/6/2016 1:06:41 AM
RankConstantPP.Prob70,PASS,Transformation.Text,,,,,,3,458,7/6/2016 1:07:07 AM
RankConstantPP.Prob82,PASS,Transformation.Text,,,,,,2,264,7/6/2016 1:07:12 AM
RankConstantPP.Prob83,PASS,Transformation.Text,,,,,,2,453,7/6/2016 1:07:14 AM
RankConstantPP.Prob87,PASS,Transformation.Text,,,,,,3,121,7/6/2016 1:07:19 AM
StringBenchmarks.AddBracket_1,PASS,Transformation.Text,,,,,,2,100,7/6/2016 1:07:20 AM
StringBenchmarks.Adding_Ms,PASS,Transformation.Text,,,,,,2,1248,7/6/2016 1:07:21 AM
StringBenchmarks.Constant_tokens_1,PASS,Transformation.Text,,,,,,2,839,7/6/2016 1:07:34 AM
StringBenchmarks.Constant_tokens_3,PASS,Transformation.Text,,,,,,2,4298,7/6/2016 1:07:43 AM
StringBenchmarks.Email_to_constant,PASS,Transformation.Text,,,,,,3,1624,7/6/2016 1:08:26 AM
StringBenchmarks.Prob108,PASS,Transformation.Text,,,,,,2,185,7/6/2016 1:08:43 AM
StringBenchmarks.Prob125_1,PASS,Transformation.Text,,,,,,2,107,7/6/2016 1:08:45 AM
StringBenchmarks.Prob125_2,PASS,Transformation.Text,,,,,,2,118,7/6/2016 1:08:46 AM
StringBenchmarks.Prob40,PASS,Transformation.Text,,,,,,3,356,7/6/2016 1:08:47 AM
StringBenchmarks.Prob43,PASS,Transformation.Text,,,,,,3,167,7/6/2016 1:08:51 AM
StringBenchmarks.Prob44,PASS,Transformation.Text,,,,,,3,194,7/6/2016 1:08:52 AM
StringBenchmarks.Prob51,PASS,Transformation.Text,,,,,,3,2548,7/6/2016 1:08:54 AM
StringBenchmarks.Prob62,PASS,Transformation.Text,,,,,,2,134,7/6/2016 1:09:20 AM
StringBenchmarks.Prob64,PASS,Transformation.Text,,,,,,2,90,7/6/2016 1:09:22 AM
StringBenchmarks.Prob67,PASS,Transformation.Text,,,,,,2,12895,7/6/2016 1:09:23 AM
StringBenchmarks.Prob68,PASS,Transformation.Text,,,,,,2,8723,7/6/2016 1:11:33 AM
StringBenchmarks.Prob73,PASS,Transformation.Text,,,,,,2,801,7/6/2016 1:13:00 AM
StringBenchmarks.Prob76,PASS,Transformation.Text,,,,,,2,1392,7/6/2016 1:13:09 AM
StringBenchmarks.Prob77,PASS,Transformation.Text,,,,,,3,15276,7/6/2016 1:13:23 AM
StringBenchmarks.Prob79,PASS,Transformation.Text,,,,,,2,1916,7/6/2016 1:15:55 AM
StringBenchmarks.Prob80,PASS,Transformation.Text,,,,,,2,352,7/6/2016 1:16:15 AM
StringBenchmarks.Prob82,PASS,Transformation.Text,,,,,,2,1175,7/6/2016 1:16:18 AM
StringBenchmarks.Prob83,PASS,Transformation.Text,,,,,,2,591,7/6/2016 1:16:31 AM
StringBenchmarks.Prob87,PASS,Transformation.Text,,,,,,3,754,7/6/2016 1:16:37 AM
StringBenchmarks.Prob88,PASS,Transformation.Text,,,,,,2,193,7/6/2016 1:16:45 AM
StringBenchmarks.Prob94,PASS,Transformation.Text,,,,,,2,51,7/6/2016 1:16:47 AM
StringBenchmarks.Prob97,PASS,Transformation.Text,,,,,,2,331,7/6/2016 1:16:48 AM
StringBenchmarks.Prob98,PASS,Transformation.Text,,,,,,2,228,7/6/2016 1:16:51 AM
StringBenchmarks.Test_empty_spaces,PASS,Transformation.Text,,,,,,2,924,7/6/2016 1:16:53 AM
SubStringTests.SubString_14,PASS,Transformation.Text,,,,,,2,101,7/6/2016 1:17:03 AM
SubStringTests.SubString_1a,PASS,Transformation.Text,,,,,,2,670,7/6/2016 1:17:04 AM
SubStringTests.SubString_1b,PASS,Transformation.Text,,,,,,3,1224,7/6/2016 1:17:11 AM
SubStringTests.SubString_3,PASS,Transformation.Text,,,,,,3,298,7/6/2016 1:17:24 AM
SubStringTests.SubString_6,PASS,Transformation.Text,,,,,,2,4421,7/6/2016 1:17:27 AM


==> figures/non-incremental-final.csv <==
name,success,Constant(suiteName),Constant(BUILD_BUILDID),Constant(BUILD_BUILDNUMBER),Constant(AGENT_NAME),Constant(BUILD_SOURCEBRANCH),Constant(BUILD_SOURCEVERSION),CountUserInteractions(examples),SumMilliseconds(learningTime),First(timestamp)
AddressTests.Address_2.branch0,PASS,Transformation.Text,,,,,,2,37605,7/6/2016 1:23:20 AM
AddressTests.Address_Basic,PASS,Transformation.Text,,,,,,2,3756,7/6/2016 1:29:36 AM
AddressTests.Address_Basic.NegativeExample,PASS,Transformation.Text,,,,,,3,4163,7/6/2016 1:30:14 AM
Countries.Substring.dynamic_tokens,PASS,Transformation.Text,,,,,,2,1382,7/6/2016 1:30:55 AM
ExtractMarkPlesko,PASS,Transformation.Text,,,,,,2,226,7/6/2016 1:31:09 AM
ExtractMarkPlesko_Variation1,PASS,Transformation.Text,,,,,,2,6907,7/6/2016 1:31:11 AM
IMML_data_scientist.UserAgent_Device.branch2,PASS,Transformation.Text,,,,,,2,685,7/6/2016 1:32:20 AM
NameExtract_TimCurwick_Variation1,PASS,Transformation.Text,,,,,,2,254,7/6/2016 1:32:27 AM
NameTests.Names_6.branch0,PASS,Transformation.Text,,,,,,2,39,7/6/2016 1:32:30 AM
NameTests.Names_6.branch1,PASS,Transformation.Text,,,,,,2,523,7/6/2016 1:32:30 AM
OldBenchmarks.00staff.phone_number_without_area_code,PASS,Transformation.Text,,,,,,2,569,7/6/2016 1:32:36 AM
OldBenchmarks.data-cleaning-final.Complex.occupation,PASS,Transformation.Text,,,,,,2,838,7/6/2016 1:32:41 AM
OldBenchmarks.RegionLang.Relation,PASS,Transformation.Text,,,,,,2,537,7/6/2016 1:32:50 AM
OldBenchmarks.UPSId.section_1,PASS,Transformation.Text,,,,,,3,448,7/6/2016 1:32:55 AM
OldBenchmarks.UPSId.section_2,PASS,Transformation.Text,,,,,,4,547,7/6/2016 1:33:00 AM
OMS.EventParentCommandLine,PASS,Transformation.Text,,,,,,4,338406,7/6/2016 1:33:06 AM
OMS.NegativeExample.branch1,PASS,Transformation.Text,,,,,,2,3192,7/6/2016 2:29:34 AM
OMS.RunningProgramOnExamplesResultNull,PASS,Transformation.Text,,,,,,2,18004,7/6/2016 2:30:06 AM
PhoneNumberTests.Phone8,PASS,Transformation.Text,,,,,,3,868,7/6/2016 2:33:07 AM
PhoneNumberTests.Phone9,PASS,Transformation.Text,,,,,,2,665,7/6/2016 2:33:16 AM
PositionPairBenchmarks.Add_Bracket_3,PASS,Transformation.Text,,,,,,2,875,7/6/2016 2:33:23 AM
PositionPairBenchmarks.Constant_to_email_1,PASS,Transformation.Text,,,,,,2,439,7/6/2016 2:33:32 AM
PositionPairBenchmarks.Constant_to_email_2,PASS,Transformation.Text,,,,,,2,538,7/6/2016 2:33:36 AM
PositionPairBenchmarks.Email_to_constant_1,PASS,Transformation.Text,,,,,,2,319,7/6/2016 2:33:42 AM
PositionPairBenchmarks.MI_PRime,PASS,Transformation.Text,,,,,,2,390,7/6/2016 2:33:45 AM
PositionPairBenchmarks.Prob109,PASS,Transformation.Text,,,,,,2,317,7/6/2016 2:33:49 AM
PositionPairBenchmarks.Prob116,PASS,Transformation.Text,,,,,,3,120,7/6/2016 2:33:53 AM
PositionPairBenchmarks.Prob125_10,PASS,Transformation.Text,,,,,,2,1446,7/6/2016 2:33:54 AM
PositionPairBenchmarks.Prob125_16,PASS,Transformation.Text,,,,,,2,1516,7/6/2016 2:34:09 AM
PositionPairBenchmarks.Prob125_5,PASS,Transformation.Text,,,,,,2,101,7/6/2016 2:34:24 AM
PositionPairBenchmarks.Prob125_8,PASS,Transformation.Text,,,,,,2,401,7/6/2016 2:34:25 AM
PositionPairBenchmarks.Prob42_3,PASS,Transformation.Text,,,,,,2,12279,7/6/2016 2:34:29 AM
PositionPairBenchmarks.Prob45_1,PASS,Transformation.Text,,,,,,2,5206,7/6/2016 2:36:32 AM
PositionPairBenchmarks.Prob49,PASS,Transformation.Text,,,,,,2,378,7/6/2016 2:37:24 AM
PositionPairBenchmarks.Prob50,PASS,Transformation.Text,,,,,,2,268,7/6/2016 2:37:28 AM
PositionPairBenchmarks.Prob52,PASS,Transformation.Text,,,,,,2,2414,7/6/2016 2:37:31 AM
PositionPairBenchmarks.Prob59,PASS,Transformation.Text,,,,,,2,185,7/6/2016 2:37:55 AM
PositionPairBenchmarks.Prob61,PASS,Transformation.Text,,,,,,2,308,7/6/2016 2:37:57 AM
PositionPairBenchmarks.Prob70,PASS,Transformation.Text,,,,,,3,594,7/6/2016 2:38:00 AM
PositionPairBenchmarks.Prob71_1,PASS,Transformation.Text,,,,,,2,1063,7/6/2016 2:38:06 AM
PositionPairBenchmarks.Prob77,PASS,Transformation.Text,,,,,,3,11179,7/6/2016 2:38:17 AM
PositionPairBenchmarks.Prob79,PASS,Transformation.Text,,,,,,2,2927,7/6/2016 2:40:09 AM
PositionPairBenchmarks.Prob80_1,PASS,Transformation.Text,,,,,,2,82,7/6/2016 2:40:39 AM
PositionPairBenchmarks.Prob82,PASS,Transformation.Text,,,,,,2,147,7/6/2016 2:40:40 AM
PositionPairBenchmarks.Prob93,PASS,Transformation.Text,,,,,,2,44445,7/6/2016 2:40:41 AM
PositionPairBenchmarks.Prob94,PASS,Transformation.Text,,,,,,2,56,7/6/2016 2:48:02 AM
PositionPairBenchmarks.Prob97,PASS,Transformation.Text,,,,,,2,379,7/6/2016 2:48:03 AM
PositionPairBenchmarks.Prob98,PASS,Transformation.Text,,,,,,2,257,7/6/2016 2:48:07 AM
PositionPairBenchmarks.Quote_to_Double_Quote,PASS,Transformation.Text,,,,,,2,204,7/6/2016 2:48:09 AM
PositionPairBenchmarks.Spaces_Ex,PASS,Transformation.Text,,,,,,2,311,7/6/2016 2:48:11 AM
PositionPairBenchmarks.Test_empty_spaces_3,PASS,Transformation.Text,,,,,,2,736,7/6/2016 2:48:15 AM
RankConstantPP.AddBracket,PASS,Transformation.Text,,,,,,2,127,7/6/2016 2:48:22 AM
RankConstantPP.Adding_Ms,PASS,Transformation.Text,,,,,,2,1018,7/6/2016 2:48:23 AM
RankConstantPP.Constant_to_email_1,PASS,Transformation.Text,,,,,,2,566,7/6/2016 2:48:34 AM
RankConstantPP.Constant_to_email_2,PASS,Transformation.Text,,,,,,2,622,7/6/2016 2:48:40 AM
RankConstantPP.Constant_tokens_1,PASS,Transformation.Text,,,,,,2,575,7/6/2016 2:48:46 AM
RankConstantPP.Constant_tokens_4,PASS,Transformation.Text,,,,,,2,1618,7/6/2016 2:48:52 AM
RankConstantPP.Email_to_constant_1,PASS,Transformation.Text,,,,,,2,1441,7/6/2016 2:49:09 AM
RankConstantPP.Email_to_constant_2,PASS,Transformation.Text,,,,,,3,966,7/6/2016 2:49:23 AM
RankConstantPP.Email_to_email_1,PASS,Transformation.Text,,,,,,2,2013,7/6/2016 2:49:34 AM
RankConstantPP.Email_to_email_2,PASS,Transformation.Text,,,,,,3,2219,7/6/2016 2:49:54 AM
RankConstantPP.HexadecimalEx,PASS,Transformation.Text,,,,,,2,43,7/6/2016 2:50:16 AM
RankConstantPP.Initials,PASS,Transformation.Text,,,,,,2,75,7/6/2016 2:50:17 AM
RankConstantPP.Prob125_1,PASS,Transformation.Text,,,,,,2,1463,7/6/2016 2:50:18 AM
RankConstantPP.Prob125_4,PASS,Transformation.Text,,,,,,2,194,7/6/2016 2:50:33 AM
RankConstantPP.Prob49,PASS,Transformation.Text,,,,,,2,538,7/6/2016 2:50:35 AM
RankConstantPP.Prob59,PASS,Transformation.Text,,,,,,2,227,7/6/2016 2:50:40 AM
RankConstantPP.Prob63,PASS,Transformation.Text,,,,,,2,8703,7/6/2016 2:50:42 AM
RankConstantPP.Prob67,PASS,Transformation.Text,,,,,,2,5151,7/6/2016 2:52:09 AM
RankConstantPP.Prob68,PASS,Transformation.Text,,,,,,2,3361,7/6/2016 2:53:00 AM
RankConstantPP.Prob70,PASS,Transformation.Text,,,,,,3,852,7/6/2016 2:53:34 AM
RankConstantPP.Prob82,PASS,Transformation.Text,,,,,,2,337,7/6/2016 2:53:43 AM
RankConstantPP.Prob83,PASS,Transformation.Text,,,,,,2,659,7/6/2016 2:53:47 AM
RankConstantPP.Prob87,PASS,Transformation.Text,,,,,,3,249,7/6/2016 2:53:54 AM
StringBenchmarks.AddBracket_1,PASS,Transformation.Text,,,,,,2,173,7/6/2016 2:53:56 AM
StringBenchmarks.Adding_Ms,PASS,Transformation.Text,,,,,,2,1880,7/6/2016 2:53:58 AM
StringBenchmarks.Constant_tokens_1,PASS,Transformation.Text,,,,,,2,1287,7/6/2016 2:54:17 AM
StringBenchmarks.Constant_tokens_3,PASS,Transformation.Text,,,,,,2,10428,7/6/2016 2:54:30 AM
StringBenchmarks.Email_to_constant,PASS,Transformation.Text,,,,,,3,2408,7/6/2016 2:56:15 AM
StringBenchmarks.Prob108,PASS,Transformation.Text,,,,,,2,249,7/6/2016 2:56:39 AM
StringBenchmarks.Prob125_1,PASS,Transformation.Text,,,,,,2,148,7/6/2016 2:56:42 AM
StringBenchmarks.Prob125_2,PASS,Transformation.Text,,,,,,2,172,7/6/2016 2:56:43 AM
StringBenchmarks.Prob40,PASS,Transformation.Text,,,,,,3,663,7/6/2016 2:56:45 AM
StringBenchmarks.Prob43,PASS,Transformation.Text,,,,,,3,365,7/6/2016 2:56:52 AM
StringBenchmarks.Prob44,PASS,Transformation.Text,,,,,,3,400,7/6/2016 2:56:56 AM
StringBenchmarks.Prob51,PASS,Transformation.Text,,,,,,3,4912,7/6/2016 2:57:00 AM
StringBenchmarks.Prob62,PASS,Transformation.Text,,,,,,2,170,7/6/2016 2:57:50 AM
StringBenchmarks.Prob64,PASS,Transformation.Text,,,,,,2,149,7/6/2016 2:57:51 AM
StringBenchmarks.Prob67,PASS,Transformation.Text,,,,,,2,27930,7/6/2016 2:57:53 AM
StringBenchmarks.Prob68,PASS,Transformation.Text,,,,,,2,18083,7/6/2016 3:02:33 AM
StringBenchmarks.Prob73,PASS,Transformation.Text,,,,,,2,971,7/6/2016 3:05:33 AM
StringBenchmarks.Prob76,PASS,Transformation.Text,,,,,,2,1891,7/6/2016 3:05:43 AM
StringBenchmarks.Prob77,PASS,Transformation.Text,,,,,,3,23201,7/6/2016 3:06:02 AM
StringBenchmarks.Prob79,PASS,Transformation.Text,,,,,,2,2729,7/6/2016 3:09:55 AM
StringBenchmarks.Prob80,PASS,Transformation.Text,,,,,,2,462,7/6/2016 3:10:23 AM
StringBenchmarks.Prob82,PASS,Transformation.Text,,,,,,2,1583,7/6/2016 3:10:27 AM
StringBenchmarks.Prob83,PASS,Transformation.Text,,,,,,2,797,7/6/2016 3:10:44 AM
StringBenchmarks.Prob87,PASS,Transformation.Text,,,,,,3,2106,7/6/2016 3:10:52 AM
StringBenchmarks.Prob88,PASS,Transformation.Text,,,,,,2,250,7/6/2016 3:11:13 AM
StringBenchmarks.Prob94,PASS,Transformation.Text,,,,,,2,60,7/6/2016 3:11:16 AM
StringBenchmarks.Prob97,PASS,Transformation.Text,,,,,,2,397,7/6/2016 3:11:16 AM
StringBenchmarks.Prob98,PASS,Transformation.Text,,,,,,2,286,7/6/2016 3:11:20 AM
StringBenchmarks.Test_empty_spaces,PASS,Transformation.Text,,,,,,2,1331,7/6/2016 3:11:23 AM
SubStringTests.SubString_14,PASS,Transformation.Text,,,,,,2,96,7/6/2016 3:11:37 AM
SubStringTests.SubString_1a,PASS,Transformation.Text,,,,,,2,893,7/6/2016 3:11:38 AM
SubStringTests.SubString_1b,PASS,Transformation.Text,,,,,,3,2865,7/6/2016 3:11:47 AM
SubStringTests.SubString_3,PASS,Transformation.Text,,,,,,3,294,7/6/2016 3:12:16 AM
SubStringTests.SubString_6,PASS,Transformation.Text,,,,,,2,8060,7/6/2016 3:12:19 AM


==> figures/query-iterations-low-threshold.dat <==
x_0 f(x)
2	1
1	1
1	1
1	1
1	1
1	1
1	1
1	1
2	1
3	3
1	1
1	1
1	1
1	1
1	1
1	1
1	1
1	1
1	1
2	1
1	1
1	7
1	7
2	7
1	6
1	1
1	5
1	5
1	5
1	5
1	2
1	2
1	1
1	2
1	1
1	1
1	1
1	1
1	1
1	1
1	1
1	1
1	1
1	1
1	1
1	2
1	1
1	1
1	1
1	3
1	2
1	3
2	1
1	2
1	1
1	1
1	1
1	1
1	1
1	1
2	1
1	2
2	1
1	1
2	1
2	1
2	1
1	2
1	2
1	1
1	2
1	2
1	2
1	1
2	2
1	1
1	1
1	1
1	1
1	1
1	1
1	1
1	1
1	1
2	1
1	1
1	1
1	1
1	1
1	1
1	1
1	1
1	1
2	1
1	2
1	1
3	2
2	1
1	1
2	1
2	2
1	3
2	2
2	3
1	3
2	3
1	3
3	2
1	1
2	3
1	2
1	1
1	1
1	2
1	1
2	2
2	2
2	2
1	2
3	2
2	1
2	2
2	2
2	2
2	1
2	1
1	6
1	2
1	1
2	2
1	1
2	2
1	1
2	1
3	1
3	4
3	3
2	1
1	3
1	2
1	3
2	1
1	1
1	1
4	1
1	2
1	1
1	1
1	1
1	2
1	2
1	1
2	2
1	1
2	1
2	1
1	1
1	1
2	1
1	3
1	1
1	3
1	2
1	2
1	3
1	2
2	1
2	1
1	1
2	2
1	1
1	2
1	1
1	1
1	1
1	1
1	2
1	1
1	1
1	2
2	2
2	2
4	2
2	1
1	1
1	2
1	1
1	2
1	1
1	1
1	2
2	2
1	2
1	1
1	1
1	2
1	1
2	1
1	1
2	1
1	1
1	1
1	1
1	2
2	2
1	3
1	2
1	1
1	2
1	1
1	1
1	1
2	1
1	1
1	1
1	1
1	3
1	1
3	2
1	1
1	1
1	2
1	1
1	2
1	2
1	2
1	1
1	1
2	1
1	1
1	1
1	2
1	1
1	1
2	1
1	1
1	1
1	1
1	1
1	1
1	1
2	3
1	1
1	1
2	1
1	2
1	2
1	2
1	2
1	2
1	1
2	1
1	2
1	2
2	2
2	1
1	2
2	3
1	2
1	2
1	2
1	3
2	3
1	1
2	1
1	3
1	1
1	1
1	1
1	1
1	3
2	2
3	3
2	1
1	1
1	1
1	1
3	3
1	1
2	2
2	2
2	2
1	1
1	1
1	1
1	1
1	1
1	1
1	1
2	1
1	1
2	1
1	1
2	1
2	1
1	1
2	2
1	3
2	2
1	2
1	2
2	1
1	3
1	1
1	1
2	1
1	1
2	1
1	1
1	1
1	1
2	1
2	1
1	1
2	1
1	1
2	1
3	2
2	1
2	1
1	1
1	1
1	1
1	1
1	1
1	1
1	2
2	1
1	1
1	2
2	1
2	3
1	3
2	1
2	1
1	3
1	2
3	3
2	2
2	1
1	1
3	1
1	1
1	1
1	2
2	1
2	2
2	2
2	1
1	1
1	1
1	1
1	1
1	3
1	2
1	2
1	2
1	3
1	3
1	2
1	3
2	1
1	2
1	3
2	1
1	1
1	2
2	2
1	1
1	2
1	1
2	1
1	1
1	1
1	1
1	1
1	1
1	1
1	1
1	1
2	1
1	1
1	1
1	1
1	1
1	1
1	1
1	1
1	1
2	1
1	1
2	1
1	1
2	1
2	3
1	1
2	1
2	1
1	2
1	2
2	2
2	2
1	2
2	1
1	1
2	1
1	1
1	2
2	1
1	1
2	1
1	1
1	1
3	1
2	2
1	1
1	2
2	1
2	2
2	1
3	3
3	1
3	1
3	2
1	2
2	3
2	1
1	2
2	1
2	2
2	2
2	2
2	1
3	1
2	1
1	1
1	1
2	2
2	1
2	1
2	1
1	1
1	1
1	1
1	1
2	1
1	1
2	1
2	3
1	3
2	2
1	1
1	1
1	1
1	1
1	1
1	1


==> figures/query-iters-high-0.dat <==
x_0 f(x)
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
3 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
2 1
2 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
3 1
2 1
1 1
2 1
2 1
1 1
2 1
2 1
1 1
2 1
1 1
3 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
2 1
2 1
2 1
1 1
3 1
2 1
2 1
2 1
2 1
2 1
2 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
2 1
3 1
3 1
3 1
2 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
2 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
2 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
2 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
2 1
1 1
1 1
1 1
1 1
2 1
2 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
2 1
2 1
1 1
1 1
2 1
1 1
1 1
2 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
1 1
1 1
2 1
2 1
1 1
2 1
1 1
2 1
2 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
2 1
2 1
1 1
2 1
2 1
1 1
1 1
2 1
2 1
1 1
3 1
1 1
1 1
1 1
2 1
2 1
2 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
2 1
1 1
1 1
2 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
2 1
2 1
1 1
2 1
2 1
1 1
1 1
2 1
2 1
1 1
2 1
1 1
2 1
1 1
1 1
2 1
1 1
2 1
1 1
1 1
3 1
2 1
1 1
1 1
2 1
2 1
2 1
3 1
3 1
3 1
1 1
2 1
2 1
1 1
2 1
2 1
2 1
2 1
2 1
3 1
2 1
1 1
1 1
2 1
2 1
2 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1


==> figures/query-iters-high-failed.dat <==
x_0 f(x)
4 1
2 1
4 1
3 1
3 1
3 1
2 1
3 1
3 1
3 1
2 1


==> figures/query-iters-low-0.dat <==
x_0 f(x)
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
2 1
1 1
2 1
2 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
2 1
2 1
2 1
1 1
1 1
1 1
2 1
3 1
2 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
2 2
1 1
2 1
2 1
1 1
1 1
2 1
1 1
2 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
4 2
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
3 2
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
3 3
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
2 1
2 1
1 1
2 2
2 1
1 1
1 1
2 1
1 1
2 1
1 1
1 1
1 1
2 1
2 1
1 1
2 1
1 1
2 1
3 2
2 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
2 1
2 1
2 1
1 1
3 1
1 1
1 1
2 1
2 1
1 1
1 1
1 1
1 1
2 1
2 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
2 1
1 1
2 1
2 1
2 1
1 1
2 1
1 1
2 1
1 1
2 1
1 1
1 1
3 1
1 1
2 1
2 1
3 1
3 1
2 1
2 1
2 1
3 1
2 1
1 1
1 1
2 2
2 1
2 1
2 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1


==> figures/query-iters-low-1.dat <==
x_0 f(x)
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
2 2
1 2
3 2
2 2
2 2
3 2
1 2
1 2
2 2
2 2
2 2
1 2
3 2
2 2
2 2
2 2
1 2
2 2
2 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
2 2
1 2
1 2
1 2
2 2
2 2
1 2
1 2
1 2
2 2
1 2
1 2
1 2
2 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
2 2
1 2
1 2
1 2
1 2
2 2
3 3
2 2
2 2
2 2
2 2
1 2
1 2
1 2
1 2
1 2
3 3
2 2
1 2
2 2
2 2
1 2
1 2
1 2
1 2
1 2
1 2
2 2
1 2
1 2
1 2
2 2
2 2
1 2
1 2
2 2
1 2
2 2
3 3
3 2
1 2
1 2
2 2
2 2
2 2
2 2


==> figures/query-iters-low-2.dat <==
x_0 f(x)
3 3
1 3
1 3
1 3
2 3
1 3
2 3
1 3
2 3
3 3
1 3
1 3
1 3
1 3
1 3
1 3
1 3
2 3
2 3
1 3
2 3
1 3
1 3
1 3
1 3
2 3
1 3
1 3
1 3
1 3
1 3
1 3
1 3
2 3
2 3
2 3
1 3


==> figures/query-iters-low-3.dat <==
x_0 f(x)
3 4


==> figures/query-iters-low-4.dat <==
x_0 f(x)
1 5
1 5
1 5
1 5


==> figures/query-iters-low-5.dat <==
x_0 f(x)
1 6
1 6


==> figures/query-iters-low-6.dat <==
x_0 f(x)
1 7
1 7
2 7


==> figures/query-iters-low-failed.dat <==
x_0 f(x)
4 1


==> figures/query-iters-mid-0.dat <==
x_0 f(x)
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
2 1
1 1
2 1
2 1
2 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
2 1
2 1
2 1
1 1
1 1
1 1
2 1
3 1
3 1
3 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 2
1 1
2 1
2 1
1 1
1 1
2 1
1 1
1 1
2 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
4 2
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
3 2
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
2 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
2 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
2 1
2 1
1 1
2 2
1 1
1 1
2 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
1 1
1 1
2 1
2 1
1 1
2 1
1 1
2 1
3 2
2 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
2 1
2 1
1 1
2 1
2 1
1 1
3 1
1 1
1 1
1 1
2 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
2 1
1 1
1 1
2 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
2 1
1 1
2 1
2 1
2 1
1 1
2 1
1 1
1 1
2 1
1 1
2 1
1 1
1 1
3 1
1 1
1 1
2 1
2 1
2 1
3 1
3 1
1 1
2 1
2 1
2 1
3 1
2 1
1 1
1 1
2 2
2 1
2 1
2 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1


==> figures/query-iters-mid-1.dat <==
x_0 f(x)
3 2
2 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
3 2
2 2
2 2
3 2
1 2
1 2
2 2
2 2
2 2
3 2
2 2
2 2
2 2
1 2
2 2
2 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
2 2
2 2
1 2
1 2
2 2
1 2
1 2
1 2
2 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
1 2
2 2
3 3
2 2
2 2
2 2
2 2
1 2
1 2
1 2
2 2
1 2
3 3
2 2
2 2
1 2
1 2
1 2
1 2
1 2
2 2
1 2
1 2
2 2
2 2
1 2
2 2
3 3
3 2
1 2
2 2
2 2
2 2
2 2
2 2


==> figures/query-iters-mid-2.dat <==
x_0 f(x)
1 3
1 3
1 3
2 3
1 3
2 3
1 3
2 3
1 3
1 3
1 3
1 3
1 3
2 3
2 3
1 3
1 3
1 3
1 3
1 3
2 3
1 3


==> figures/query-iters-mid-4.dat <==
x_0 f(x)
1 5


==> figures/query-iters-mid-failed.dat <==
x_0 f(x)
4 1
3 2


==> figures/query-rows-read-high.dat <==
x_0 f(x)
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
3 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
2 1
2 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
3 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
3 1
2 1
1 1
2 1
2 1
1 1
2 1
2 1
1 1
3 1
1 1
3 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
2 1
2 1
2 1
1 1
3 1
2 1
2 1
2 1
2 1
2 1
2 1
1 1
1 1
1 1
2 1
1 1
3 1
1 1
2 1
3 1
3 1
3 1
2 1
1 1
1 1
1 1
2 1
1 1
1 1
6 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
6 1
1 1
2 1
2 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
2 1
4 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
3 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
5 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
3 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
3 1
1 1
1 1
2 1
3 1
1 1
3 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
4 1
3 1
1 1
1 1
1 1
4 1
1 1
2 1
2 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
3 1
1 1
2 1
1 1
2 1
2 1
1 1
4 1
1 1
3 1
1 1
1 1
2 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
1 1
1 1
2 1
2 1
1 1
2 1
1 1
2 1
4 1
2 1
3 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
2 1
2 1
1 1
2 1
2 1
1 1
1 1
4 1
2 1
2 1
1 1
3 1
1 1
1 1
1 1
2 1
2 1
2 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
3 1
1 1
1 1
2 1
1 1
1 1
2 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
2 1
2 1
1 1
2 1
2 1
1 1
1 1
2 1
2 1
1 1
3 1
1 1
2 1
1 1
1 1
2 1
1 1
2 1
1 1
1 1
3 1
2 1
1 1
1 1
2 1
2 1
2 1
4 1
3 1
3 1
3 1
1 1
2 1
2 1
1 1
3 1
2 1
2 1
2 1
2 1
3 1
3 1
1 1
1 1
4 1
2 1
2 1
2 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1


==> figures/query-rows-read-low.dat <==
x_0 f(x)
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
3 3
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 7
1 7
2 7
1 6
1 1
1 5
1 5
1 5
1 5
1 2
1 2
1 1
1 2
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 2
1 1
1 1
1 1
1 3
1 2
1 3
2 1
1 2
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 2
2 1
1 1
2 1
2 1
2 1
1 2
1 2
1 1
1 2
1 2
1 2
1 1
3 2
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 2
1 1
3 2
2 1
1 1
2 1
2 2
1 3
2 2
2 3
1 3
3 3
1 3
3 2
1 1
2 3
1 2
1 1
1 1
1 2
1 1
2 2
2 2
2 2
1 2
3 2
2 1
2 2
2 2
2 2
2 1
2 1
1 6
1 2
1 1
2 2
1 1
3 2
1 1
2 1
3 1
3 4
3 3
2 1
1 3
1 2
1 3
2 1
1 1
1 1
6 1
1 2
1 1
1 1
1 1
1 2
1 2
1 1
6 2
1 1
2 1
2 1
1 1
1 1
2 1
1 3
1 1
1 3
1 2
1 2
1 3
1 2
2 1
2 1
1 1
2 2
1 1
1 2
1 1
1 1
1 1
1 1
1 2
1 1
1 1
1 2
2 2
2 2
4 2
2 1
1 1
1 2
1 1
1 2
1 1
1 1
1 2
2 2
1 2
1 1
1 1
1 2
1 1
2 1
1 1
3 1
1 1
1 1
1 1
1 2
2 2
1 3
1 2
1 1
1 2
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 3
1 1
5 2
1 1
1 1
1 2
1 1
1 2
1 2
1 2
1 1
1 1
3 1
1 1
1 1
1 2
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
2 3
1 1
1 1
2 1
1 2
1 2
1 2
1 2
1 2
1 1
3 1
1 2
1 2
2 2
3 1
1 2
3 3
1 2
1 2
1 2
1 3
2 3
1 1
2 1
1 3
1 1
1 1
1 1
1 1
1 3
2 2
4 3
3 1
1 1
1 1
1 1
4 3
1 1
2 2
2 2
2 2
1 1
1 1
1 1
1 1
1 1
1 1
1 1
3 1
1 1
2 1
1 1
2 1
2 1
1 1
4 2
1 3
3 2
1 2
1 2
2 1
1 3
1 1
1 1
2 1
1 1
2 1
1 1
1 1
1 1
2 1
2 1
1 1
2 1
1 1
2 1
4 2
2 1
3 1
1 1
1 1
1 1
1 1
1 1
1 1
1 2
2 1
1 1
1 2
2 1
2 3
1 3
2 1
2 1
1 3
1 2
4 3
2 2
2 1
1 1
3 1
1 1
1 1
1 2
2 1
2 2
2 2
2 1
1 1
1 1
1 1
1 1
1 3
1 2
1 2
1 2
1 3
1 3
1 2
1 3
3 1
1 2
1 3
2 1
1 1
1 2
2 2
1 1
1 2
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
2 1
2 3
1 1
2 1
2 1
1 2
1 2
2 2
2 2
1 2
3 1
1 1
2 1
1 1
1 2
2 1
1 1
2 1
1 1
1 1
3 1
2 2
1 1
1 2
2 1
2 2
2 1
4 3
3 1
3 1
3 2
1 2
2 3
2 1
1 2
3 1
2 2
2 2
2 2
2 1
3 1
3 1
1 1
1 1
4 2
2 1
2 1
2 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
2 3
1 3
2 2
1 1
1 1
1 1
1 1
1 1
1 1


==> figures/query-rows-read-mid.dat <==
x_0 f(x)
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
3 2
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
2 2
1 1
1 1
1 1
1 5
1 1
1 1
1 2
1 2
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 2
1 1
1 1
1 1
1 3
1 2
1 3
2 1
1 2
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 2
2 1
1 1
2 1
2 1
2 1
1 2
1 2
1 1
1 2
1 2
1 1
1 1
3 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 2
1 1
3 2
2 1
1 1
2 1
2 2
1 3
2 2
2 3
1 3
3 3
1 3
3 2
1 1
2 3
1 2
1 1
1 1
1 2
1 1
2 2
2 2
2 2
1 1
3 2
2 1
2 2
2 2
2 2
2 1
2 1
1 3
1 2
1 1
2 2
1 1
3 2
1 1
2 1
3 1
3 1
3 1
2 1
1 3
1 2
1 1
2 1
1 1
1 1
6 1
1 2
1 1
1 1
1 1
1 2
1 1
1 1
6 2
1 1
2 1
2 1
1 1
1 1
2 1
1 1
1 1
1 3
1 2
1 2
1 3
1 2
2 1
2 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 2
1 1
1 1
1 1
2 2
2 2
4 2
2 1
1 1
1 1
1 1
1 2
1 1
1 1
1 2
2 2
1 2
1 1
1 1
1 2
1 1
2 1
1 1
3 1
1 1
1 1
1 1
1 2
2 2
1 3
1 2
1 1
1 2
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 2
1 1
5 2
1 1
1 1
1 1
1 1
1 2
1 1
1 2
1 1
1 1
3 1
1 1
1 1
1 2
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
2 3
1 1
1 1
2 1
1 1
1 1
1 2
1 1
1 1
1 1
3 1
1 1
1 2
2 1
3 1
1 2
3 3
1 1
1 2
1 2
1 1
2 2
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 3
2 1
4 3
3 1
1 1
1 1
1 1
4 2
1 1
2 2
2 2
2 2
1 1
1 1
1 1
1 1
1 1
1 1
1 1
3 1
1 1
2 1
1 1
2 1
2 1
1 1
4 2
1 1
3 2
1 2
1 1
2 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
1 1
1 1
2 1
2 1
1 1
2 1
1 1
2 1
4 2
2 1
3 1
1 1
1 1
1 1
1 1
1 1
1 1
1 2
2 1
1 1
1 2
2 1
2 2
1 3
2 1
2 1
1 2
1 1
4 3
2 1
2 1
1 1
3 1
1 1
1 1
1 1
2 1
2 2
2 2
2 1
1 1
1 1
1 1
1 1
1 2
1 1
1 2
1 1
1 3
1 2
1 1
1 3
3 1
1 2
1 3
2 1
1 1
1 1
2 1
1 1
1 2
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
1 1
2 1
2 2
1 1
2 1
2 1
1 2
1 2
2 2
2 2
1 2
3 1
1 1
2 1
1 1
1 1
2 1
1 1
2 1
1 1
1 1
3 1
2 2
1 1
1 1
2 1
2 1
2 1
4 3
3 1
3 1
3 2
1 1
2 3
2 1
1 2
3 1
2 2
2 2
2 2
2 1
3 1
3 1
1 1
1 1
4 2
2 1
2 1
2 1
1 1
1 1
1 1
1 1
2 1
1 1
2 1
2 2
1 3
2 2
1 1
1 1
1 1
1 1
1 1
1 1


==> figures/split-baseline.dat <==
x_0 f(x)
1	1
1	1
1	1
1	1
1	1
1	1
1	1
2	2
2	1
2	2
2	2
2	2
2	2
2	2
3	3
3	1
3	3
3	2.3
3	2.3
3	3
4	4
4	3.46
4	4
4	3.44
4	4
4	4
4	3.5
5	5
5	5
5	4.58
5	5
6	6
6	5.04
6	5.34
6	6
7	6.02
7	7
8	7.64
8	7.46
8	8
9	1
9	8.82
9	8.42
10	5.88
10	9.8
10	8.52
11	10.84
11	10.68
12	11.66
13	11.12
13	12.74
14	13.5
14	13.86
14	9.94
15	13.98
16	5.4
17	1
17	15.3
18	1
20	19
20	19.08
21	12.88
22	19.66
23	18.88
23	1
24	14.52
25	18.98
26	21.24
26	24.58
26	14.62
27	24.56
28	26.52
30	28.68
31	3.62
32	29.98
55	29.44
56	38.66


==> figures/split-confirmations.dat <==
x_0 f(x)
1	1
1	1
1	1
1	1
1	1
1	1
1	1
2	2
2	1
2	2
2	2
2	2
2	2
2	2
3	3
3	1
3	3
3	2
3	2
3	3
4	4
4	3
4	4
4	3
4	4
4	4
4	3
5	5
5	5
5	4
5	5
6	6
6	3
6	4
6	6
7	5
7	7
8	7
8	5
8	8
9	1
9	8
9	7
10	2
10	9
10	6
11	10
11	9
12	10
13	8
13	11
14	12
14	12
14	4
15	10
16	3
17	1
17	9
18	1
20	13
20	15
21	3
22	11
23	5
23	1
24	4
25	6
26	6
26	16
26	5
27	14
28	17
30	18
31	2
32	19
55	7
56	8


==> figures/split-examples-baseline.dat <==
x_0 f(x)
1	1
1	1
1	1
1	1
1	1
1	1
1	1
2	2
2	1
2	2
2	2
2	2
2	2
2	2
3	3
3	1
3	3
3	2.3
3	2.3
3	3
4	4
4	3.46
4	4
4	3.44
4	4
4	4
4	3.5
5	5
5	5
5	4.58
5	5
6	6
6	5.04
6	5.34
6	6
7	6.02
7	7
8	7.64
8	7.46
8	8
9	1
9	8.82
9	8.42
10	5.88
10	9.8
10	8.52
11	10.84
11	10.68
12	11.66
13	11.12
13	12.74
14	13.5
14	13.86
14	9.94
15	13.98
16	5.4
17	1
17	15.3
18	1
20	19
20	19.08
21	12.88
22	19.66
23	18.88
23	1
24	14.52
25	18.98
26	21.24
26	24.58
26	14.62
27	24.56
28	26.52
30	28.68
31	3.62
32	29.98
55	29.44
56	38.66


==> figures/split-examples-binaryq.dat <==
x_0 f(x)
1	1
1	1
1	1
1	1
1	1
1	1
1	1
2	2.42
2	1
2	2.56
2	3.56
2	4.7
2	3.44
2	4.54
3	4
3	1
3	5
3	6
3	9
3	11.76
4	4
4	3
4	5
4	8.7
4	8
4	5
4	14.1
5	5
5	10
5	18.6
5	10
6	10
6	5
6	8
6	12
7	16.6
7	12
8	10
8	5
8	12
9	1
9	10
9	16.8
10	2
10	10
10	19
11	10
11	9
12	12
13	18.76
13	12
14	18
14	12
14	7.88
15	18.76
16	5
17	1
17	18
18	1
20	19
20	19
21	6
22	15.94
23	6
23	1
24	5
25	8
26	6
26	19
26	8
27	19
28	18
30	18
31	5.22
32	19
55	7
56	8


==> figures/split-examples-combinedq.dat <==
x_0 f(x)
1	1
1	1
1	1
1	1
1	1
1	1
1	1
2	2
2	1
2	2
2	2
2	2
2	2
2	2
3	3
3	1
3	3
3	2.3
3	2.3
3	3
4	4
4	3.46
4	4
4	3.44
4	4
4	4
4	3.5
5	5
5	5
5	4.58
5	5
6	6
6	3.94
6	4.96
6	6
7	6.02
7	7
8	7.64
8	6
8	8
9	1
9	8.82
9	8.42
10	2.84
10	9.8
10	8.52
11	10.84
11	9.98
12	11
13	11.12
13	12
14	13.5
14	13
14	5.9
15	13.26
16	5
17	1
17	12.1
18	1
20	18.16
20	19.08
21	4.28
22	15.8
23	6.62
23	1
24	6.18
25	9.94
26	8.72
26	21.12
26	8.72
27	20.72
28	22.3
30	24.36
31	3
32	25.8
55	9.92
56	10.54


==> figures/split-examples-confirmationq.dat <==
x_0 f(x)
1	1
1	1
1	1
1	1
1	1
1	1
1	1
2	2
2	1
2	2
2	2
2	2
2	2
2	2
3	3
3	1
3	3
3	2.3
3	2.3
3	3
4	4
4	3.46
4	4
4	3.44
4	4
4	4
4	3.5
5	5
5	5
5	4.58
5	5
6	6
6	3.94
6	4.96
6	6
7	6.02
7	7
8	7.64
8	6
8	8
9	1
9	8.82
9	8.42
10	2.84
10	9.8
10	8.52
11	10.84
11	9.98
12	11
13	11.12
13	12
14	13.5
14	13
14	5.9
15	13.26
16	5
17	1
17	12.1
18	1
20	18.16
20	19.08
21	4.28
22	15.8
23	6.62
23	1
24	6.18
25	9.94
26	8.72
26	21.12
26	8.72
27	20.72
28	22.3
30	24.36
31	3
32	26.02
55	12.58
56	13.82


==> figures/split-questions.dat <==
x_0 f(x)
1	1
1	1
1	1
1	1
1	1
1	1
1	1
2	2.42
2	1
2	2.56
2	3.56
2	4.7
2	3.44
2	4.54
3	4
3	1
3	5
3	6
3	9
3	11.76
4	4
4	3
4	5
4	8.7
4	8
4	5
4	14.1
5	5
5	10
5	18.6
5	10
6	10
6	5
6	8
6	12
7	16.6
7	12
8	10
8	5
8	12
9	1
9	10
9	16.8
10	2
10	10
10	19
11	10
11	9
12	12
13	18.76
13	12
14	18
14	12
14	7.88
15	18.76
16	5
17	1
17	18
18	1
20	19
20	19
21	6
22	15.94
23	6
23	1
24	5
25	8
26	6
26	19
26	8
27	19
28	18
30	18
31	5.22
32	19
55	7
56	8


==> figures/step-based-avg-interactions-baseline.dat <==
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	1
25	1
26	1
27	1
28	1
29	1
30	1
31	1
32	1
33	1
34	1
35	1
36	1
37	1
38	1
39	1
40	1
41	1
42	1
43	1
44	1
45	1
46	1
47	2
48	2
49	2
50	2
51	2
52	2
53	2
54	2
55	2
56	3
57	2
58	2
59	2
60	3
61	2
62	3
63	2
64	2
65	2
66	2
67	3
68	2
69	2
70	2
71	2
72	2
73	2
74	2
75	2
76	3
77	2
78	2
79	2
80	2
81	3
82	2
83	3
84	2
85	3
86	7
87	3
88	4
89	4
90	4
91	3
92	4
93	5
94	3
95	3
96	4
97	5
98	5
99	3
100	4


==> figures/step-based-avg-interactions.dat <==
1	1
2	1
3	1
4	1
5	1
6	1
7	1
8	1
9	1
10	1
11	1
12	1
13	1
14	1
15	1
16	1
17	1
18	1
19	1
20	1
21	1
22	1
23	1
24	1
25	1
26	1
27	1
28	1
29	1
30	1
31	1
32	1
33	1
34	1
35	1
36	1
37	1
38	1
39	1
40	1
41	1
42	1
43	1
44	1
45	1
46	1
47	1.047619048
48	1.05
49	1.058823529
50	1.0625
51	1.086956522
52	1.1
53	1.142857143
54	1.142857143
55	1.142857143
56	1.166666667
57	1.2
58	1.2
59	1.2
60	1.2
61	1.2
62	1.222222222
63	1.25
64	1.25
65	1.25
66	1.25
67	1.285714286
68	1.333333333
69	1.333333333
70	1.4
71	1.4
72	1.5
73	1.5
74	1.5
75	1.5
76	1.5
77	1.5
78	1.5
79	1.5
80	1.5
81	1.5
82	1.5
83	1.5
84	1.5
85	1.571428571
86	1.583333333
87	1.6
88	1.666666667
89	1.777777778
90	1.8
91	1.8
92	2
93	2
94	2
95	2
96	2.111111111
97	2.2
98	2.333333333
99	3
100	3.5

